Exact Algorithms for the Maximum Planar Subgraph Problem: New Models and Experiments

Given a graph $G$, the NP-hard Maximum Planar Subgraph problem asks for a planar subgraph of $G$ with the maximum number of edges. The only known non-trivial exact algorithm utilizes Kuratowski's famous planarity criterion and can be formulated as an integer linear program (ILP) or a pseudo-boolean satisfiability problem (PBS). We examine three alternative characterizations of planarity regarding their applicability to model maximum planar subgraphs. For each, we consider both ILP and PBS variants, investigate diverse formulation aspects, and evaluate their practical performance.

==> data/solved-north-by-nodes.csv <==
nodes,nInstances,pbs_rosenstiehl,ilp_rosenstiehl,ilp_faces,pbs_orders,ilp_kurat,ilp_orders,pbs_kurat,pbs_faces
10,78,0.9230769230769231,0.9487179487179487,0.5384615384615384,0.9230769230769231,0.9615384615384616,0.8589743589743589,0.9358974358974359,0.47435897435897434
20,81,0.8148148148148148,0.7654320987654321,0.4074074074074074,0.7530864197530864,0.8888888888888888,0.6172839506172839,0.8271604938271605,0.3950617283950617
30,54,0.7407407407407407,0.6296296296296297,0.2222222222222222,0.6296296296296297,0.8888888888888888,0.3888888888888889,0.7962962962962963,0.3148148148148148
40,61,0.6229508196721312,0.4918032786885246,0.19672131147540983,0.5409836065573771,0.7540983606557377,0.36065573770491804,0.7213114754098361,0.21311475409836064
50,30,0.7,0.6666666666666666,0.3333333333333333,0.6666666666666666,0.7666666666666667,0.5666666666666667,0.7,0.3
60,67,0.23880597014925373,0.16417910447761194,0.0,0.208955223880597,0.26865671641791045,0.1044776119402985,0.26865671641791045,0.014925373134328358
70,12,0.6666666666666666,0.6666666666666666,0.3333333333333333,0.6666666666666666,0.75,0.3333333333333333,0.75,0.3333333333333333
80,14,0.5714285714285714,0.5714285714285714,0.5714285714285714,0.5714285714285714,0.6428571428571429,0.5714285714285714,0.5714285714285714,0.5
90,17,0.5294117647058824,0.47058823529411764,0.23529411764705882,0.5294117647058824,0.5294117647058824,0.35294117647058826,0.5294117647058824,0.29411764705882354
100,9,0.3333333333333333,0.2222222222222222,0.1111111111111111,0.3333333333333333,0.3333333333333333,0.2222222222222222,0.3333333333333333,0.2222222222222222


==> data/solved-north-by-npc-edges.csv <==
NPCedges,nInstances,pbs_rosenstiehl,ilp_rosenstiehl,ilp_faces,pbs_orders,ilp_kurat,ilp_orders,pbs_kurat,pbs_faces
10,68,1.0,1.0,0.9558823529411765,1.0,1.0,1.0,1.0,1.0
20,113,1.0,1.0,0.46017699115044247,1.0,1.0,0.8849557522123894,1.0,0.5132743362831859
30,65,1.0,0.9076923076923077,0.07692307692307693,0.9692307692307692,1.0,0.4153846153846154,1.0,0.015384615384615385
40,22,0.9090909090909091,0.36363636363636365,0.045454545454545456,0.5909090909090909,1.0,0.09090909090909091,1.0,0.0
50,23,0.2608695652173913,0.21739130434782608,0.13043478260869565,0.08695652173913043,0.6956521739130435,0.17391304347826086,0.4782608695652174,0.0
60,30,0.3,0.03333333333333333,0.0,0.1,0.6333333333333333,0.03333333333333333,0.4666666666666667,0.0
70,14,0.0,0.0,0.0,0.0,0.21428571428571427,0.0,0.14285714285714285,0.0
80,8,0.0,0.125,0.0,0.0,0.25,0.125,0.0,0.0
90,13,0.0,0.07692307692307693,0.0,0.0,0.15384615384615385,0.0,0.0,0.0
105,67,0.0,0.014925373134328358,0.0,0.0,0.029850746268656716,0.014925373134328358,0.0,0.0


==> data/solved-north-by-skew-ub.csv <==
skewPrimal,nInstances,pbs_rosenstiehl,ilp_rosenstiehl,ilp_faces,pbs_orders,ilp_kurat,ilp_orders,pbs_kurat,pbs_faces
1,120,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9166666666666666
2,60,1.0,1.0,0.05,1.0,1.0,0.75,1.0,0.2833333333333333
3,32,1.0,0.9375,0.0,1.0,1.0,0.84375,1.0,0.0
4,25,1.0,0.64,0.0,0.92,1.0,0.16,1.0,0.0
5,16,1.0,0.75,0.0,0.75,1.0,0.0,1.0,0.0
6,16,0.875,0.375,0.0,0.4375,1.0,0.0,1.0,0.0
7,6,0.3333333333333333,0.3333333333333333,0.0,0.3333333333333333,1.0,0.0,1.0,0.0
8,15,0.6666666666666666,0.2,0.06666666666666667,0.3333333333333333,1.0,0.06666666666666667,0.9333333333333333,0.0
9,8,0.25,0.0,0.0,0.125,1.0,0.0,0.5,0.0
10,2,0.0,0.5,0.0,0.0,1.0,0.5,0.5,0.0
11,4,0.0,0.0,0.0,0.0,0.5,0.0,0.0,0.0
12,4,0.0,0.0,0.0,0.0,0.25,0.0,0.25,0.0
13.5,115,0.0,0.06086956521739131,0.017391304347826087,0.0,0.0782608695652174,0.05217391304347826,0.0,0.0


==> data/solved-north-by-time.csv <==
time,nInstances,pbs_rosenstiehl,ilp_rosenstiehl,ilp_faces,pbs_orders,ilp_kurat,ilp_orders,pbs_kurat,pbs_faces
0,NaN,28.0,0.0,0.0,32.0,0.0,0.0,160.0,7.0
1000,NaN,235.0,136.0,120.0,200.0,266.0,116.0,263.0,97.0
2000,NaN,241.0,153.0,122.0,212.0,274.0,122.0,266.0,100.0
3000,NaN,250.0,164.0,122.0,220.0,283.0,124.0,266.0,101.0
4000,NaN,254.0,174.0,122.0,227.0,283.0,126.0,267.0,104.0
5000,NaN,255.0,177.0,122.0,227.0,283.0,130.0,268.0,106.0
6000,NaN,256.0,181.0,122.0,230.0,285.0,132.0,268.0,106.0
7000,NaN,257.0,186.0,122.0,231.0,287.0,134.0,270.0,107.0
8000,NaN,257.0,190.0,122.0,232.0,288.0,135.0,270.0,108.0
9000,NaN,257.0,192.0,122.0,232.0,291.0,138.0,270.0,108.0
10000,NaN,257.0,197.0,122.0,233.0,294.0,138.0,272.0,109.0
11000,NaN,257.0,199.0,122.0,238.0,294.0,140.0,274.0,110.0
12000,NaN,257.0,202.0,122.0,239.0,294.0,142.0,274.0,110.0
13000,NaN,257.0,203.0,122.0,239.0,295.0,142.0,274.0,110.0
14000,NaN,257.0,203.0,122.0,240.0,296.0,142.0,276.0,110.0
15000,NaN,257.0,205.0,122.0,240.0,297.0,146.0,277.0,110.0
16000,NaN,258.0,207.0,122.0,241.0,297.0,146.0,277.0,110.0
17000,NaN,258.0,208.0,122.0,242.0,297.0,146.0,277.0,110.0
18000,NaN,258.0,208.0,122.0,242.0,297.0,148.0,277.0,110.0
19000,NaN,259.0,208.0,122.0,242.0,297.0,149.0,277.0,110.0
20000,NaN,259.0,210.0,122.0,243.0,297.0,152.0,277.0,110.0
21000,NaN,259.0,210.0,122.0,243.0,297.0,154.0,279.0,110.0
22000,NaN,259.0,211.0,122.0,243.0,297.0,155.0,279.0,110.0
23000,NaN,259.0,212.0,122.0,243.0,297.0,156.0,279.0,110.0
24000,NaN,259.0,213.0,122.0,244.0,297.0,158.0,279.0,110.0
25000,NaN,259.0,213.0,122.0,244.0,297.0,158.0,279.0,110.0
26000,NaN,259.0,214.0,122.0,244.0,297.0,158.0,279.0,110.0
27000,NaN,259.0,214.0,122.0,244.0,297.0,158.0,279.0,110.0
28000,NaN,259.0,214.0,122.0,244.0,297.0,158.0,279.0,110.0
29000,NaN,259.0,214.0,122.0,246.0,297.0,159.0,279.0,110.0
30000,NaN,259.0,215.0,122.0,248.0,297.0,159.0,279.0,110.0
31000,NaN,259.0,216.0,122.0,249.0,297.0,160.0,279.0,110.0
32000,NaN,260.0,217.0,123.0,250.0,297.0,160.0,279.0,110.0
33000,NaN,260.0,217.0,123.0,250.0,297.0,160.0,279.0,110.0
34000,NaN,260.0,217.0,123.0,250.0,297.0,161.0,279.0,110.0
35000,NaN,260.0,217.0,123.0,250.0,297.0,161.0,279.0,110.0
36000,NaN,260.0,217.0,123.0,250.0,297.0,163.0,279.0,110.0
37000,NaN,260.0,218.0,123.0,250.0,297.0,163.0,279.0,110.0
38000,NaN,260.0,218.0,123.0,250.0,297.0,164.0,279.0,110.0
39000,NaN,260.0,218.0,123.0,251.0,297.0,165.0,279.0,110.0
40000,NaN,260.0,218.0,123.0,251.0,297.0,166.0,279.0,110.0
41000,NaN,260.0,218.0,123.0,251.0,297.0,169.0,279.0,110.0
42000,NaN,260.0,218.0,123.0,251.0,297.0,169.0,279.0,110.0
43000,NaN,260.0,218.0,123.0,251.0,297.0,169.0,279.0,110.0
44000,NaN,260.0,218.0,123.0,251.0,297.0,169.0,279.0,110.0
45000,NaN,260.0,218.0,123.0,251.0,297.0,171.0,279.0,110.0
46000,NaN,260.0,218.0,123.0,251.0,297.0,171.0,279.0,110.0
47000,NaN,260.0,218.0,124.0,251.0,297.0,171.0,279.0,110.0
48000,NaN,260.0,218.0,124.0,251.0,297.0,171.0,279.0,110.0
49000,NaN,261.0,218.0,124.0,251.0,297.0,171.0,279.0,110.0
50000,NaN,261.0,218.0,124.0,251.0,299.0,171.0,279.0,110.0
51000,NaN,262.0,218.0,124.0,251.0,299.0,171.0,279.0,110.0
52000,NaN,263.0,218.0,124.0,251.0,299.0,171.0,280.0,110.0
53000,NaN,263.0,218.0,124.0,251.0,299.0,171.0,280.0,110.0
54000,NaN,263.0,218.0,124.0,251.0,299.0,171.0,280.0,110.0
55000,NaN,263.0,219.0,124.0,251.0,299.0,171.0,280.0,110.0
56000,NaN,264.0,219.0,124.0,251.0,299.0,171.0,280.0,111.0
57000,NaN,264.0,220.0,124.0,251.0,301.0,171.0,280.0,111.0
58000,NaN,264.0,220.0,124.0,251.0,302.0,171.0,280.0,111.0
59000,NaN,264.0,220.0,124.0,251.0,302.0,173.0,280.0,111.0
60000,NaN,264.0,221.0,124.0,251.0,302.0,174.0,280.0,111.0
61000,NaN,264.0,221.0,124.0,251.0,302.0,174.0,280.0,111.0
62000,NaN,264.0,221.0,124.0,251.0,302.0,174.0,280.0,111.0
63000,NaN,266.0,221.0,124.0,251.0,302.0,174.0,280.0,111.0
64000,NaN,266.0,221.0,124.0,251.0,302.0,174.0,281.0,111.0
65000,NaN,266.0,221.0,124.0,251.0,302.0,174.0,281.0,111.0
66000,NaN,267.0,221.0,124.0,251.0,302.0,174.0,281.0,111.0
67000,NaN,267.0,221.0,124.0,251.0,303.0,174.0,281.0,111.0
68000,NaN,268.0,221.0,124.0,251.0,303.0,174.0,281.0,111.0
69000,NaN,268.0,221.0,124.0,251.0,303.0,175.0,281.0,111.0
70000,NaN,268.0,221.0,124.0,251.0,303.0,175.0,282.0,111.0
71000,NaN,268.0,222.0,124.0,251.0,303.0,175.0,282.0,112.0
72000,NaN,268.0,222.0,124.0,251.0,303.0,175.0,282.0,112.0
73000,NaN,268.0,224.0,124.0,251.0,303.0,175.0,282.0,112.0
74000,NaN,268.0,224.0,124.0,251.0,303.0,175.0,282.0,112.0
75000,NaN,268.0,225.0,124.0,251.0,303.0,175.0,282.0,112.0
76000,NaN,268.0,225.0,124.0,251.0,303.0,175.0,282.0,112.0
77000,NaN,269.0,226.0,124.0,251.0,303.0,175.0,282.0,112.0
78000,NaN,269.0,227.0,124.0,251.0,303.0,175.0,282.0,112.0
79000,NaN,269.0,227.0,124.0,251.0,303.0,176.0,282.0,112.0
80000,NaN,269.0,227.0,124.0,251.0,303.0,176.0,282.0,113.0
81000,NaN,269.0,227.0,124.0,251.0,303.0,176.0,282.0,113.0
82000,NaN,269.0,227.0,124.0,251.0,303.0,177.0,282.0,113.0
83000,NaN,269.0,227.0,124.0,251.0,303.0,177.0,282.0,113.0
84000,NaN,269.0,227.0,124.0,251.0,303.0,177.0,282.0,113.0
85000,NaN,269.0,227.0,124.0,251.0,303.0,178.0,282.0,113.0
86000,NaN,269.0,227.0,124.0,251.0,303.0,178.0,282.0,113.0
87000,NaN,269.0,227.0,124.0,251.0,303.0,178.0,282.0,113.0
88000,NaN,269.0,227.0,124.0,251.0,303.0,178.0,282.0,113.0
89000,NaN,269.0,228.0,124.0,251.0,303.0,178.0,283.0,113.0
90000,NaN,269.0,228.0,124.0,251.0,303.0,179.0,283.0,113.0
91000,NaN,269.0,228.0,124.0,251.0,303.0,179.0,283.0,113.0
92000,NaN,269.0,228.0,124.0,252.0,303.0,180.0,283.0,113.0
93000,NaN,269.0,229.0,124.0,252.0,303.0,180.0,283.0,113.0
94000,NaN,269.0,230.0,124.0,252.0,304.0,180.0,283.0,114.0
95000,NaN,269.0,230.0,124.0,252.0,304.0,180.0,283.0,114.0
96000,NaN,269.0,230.0,124.0,254.0,304.0,180.0,283.0,114.0
97000,NaN,269.0,230.0,124.0,254.0,304.0,180.0,283.0,114.0
98000,NaN,269.0,230.0,124.0,254.0,304.0,180.0,283.0,114.0
99000,NaN,269.0,230.0,124.0,254.0,304.0,180.0,283.0,114.0
100000,NaN,269.0,231.0,124.0,254.0,304.0,180.0,283.0,114.0
101000,NaN,269.0,231.0,124.0,254.0,304.0,180.0,283.0,114.0
102000,NaN,269.0,231.0,124.0,254.0,304.0,180.0,283.0,114.0
103000,NaN,269.0,231.0,124.0,254.0,304.0,180.0,283.0,114.0
104000,NaN,269.0,231.0,124.0,254.0,304.0,180.0,283.0,115.0
105000,NaN,269.0,232.0,124.0,254.0,304.0,180.0,283.0,115.0
106000,NaN,269.0,232.0,124.0,254.0,304.0,180.0,283.0,115.0
107000,NaN,269.0,232.0,124.0,254.0,304.0,180.0,283.0,115.0
108000,NaN,269.0,232.0,124.0,254.0,304.0,180.0,283.0,115.0
109000,NaN,269.0,232.0,124.0,254.0,304.0,180.0,284.0,115.0
110000,NaN,269.0,232.0,124.0,254.0,304.0,180.0,284.0,115.0
111000,NaN,269.0,233.0,124.0,254.0,304.0,180.0,284.0,115.0
112000,NaN,269.0,233.0,124.0,254.0,304.0,180.0,284.0,115.0
113000,NaN,270.0,233.0,124.0,254.0,304.0,180.0,284.0,115.0
114000,NaN,270.0,234.0,124.0,254.0,304.0,180.0,284.0,115.0
115000,NaN,270.0,235.0,124.0,254.0,304.0,180.0,284.0,115.0
116000,NaN,270.0,235.0,124.0,254.0,304.0,180.0,284.0,115.0
117000,NaN,270.0,235.0,124.0,254.0,304.0,180.0,284.0,115.0
118000,NaN,270.0,235.0,124.0,254.0,304.0,181.0,284.0,115.0
119000,NaN,270.0,235.0,124.0,254.0,304.0,181.0,284.0,115.0
120000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,284.0,115.0
121000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
122000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
123000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
124000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
125000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
126000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
127000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
128000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
129000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
130000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
131000,NaN,270.0,235.0,124.0,254.0,304.0,182.0,285.0,115.0
132000,NaN,270.0,235.0,124.0,254.0,305.0,183.0,285.0,115.0
133000,NaN,270.0,235.0,124.0,254.0,305.0,183.0,285.0,115.0
134000,NaN,270.0,236.0,124.0,254.0,305.0,183.0,285.0,115.0
135000,NaN,270.0,236.0,124.0,254.0,305.0,183.0,285.0,115.0
136000,NaN,270.0,236.0,124.0,254.0,305.0,183.0,285.0,115.0
137000,NaN,270.0,236.0,124.0,254.0,305.0,183.0,285.0,115.0
138000,NaN,270.0,236.0,124.0,254.0,305.0,183.0,285.0,115.0
139000,NaN,270.0,236.0,124.0,254.0,305.0,183.0,285.0,115.0
140000,NaN,270.0,236.0,124.0,254.0,305.0,183.0,285.0,115.0
141000,NaN,270.0,236.0,124.0,254.0,305.0,183.0,285.0,115.0
142000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,285.0,115.0
143000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,285.0,115.0
144000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,285.0,115.0
145000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
146000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
147000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
148000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
149000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
150000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
151000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
152000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
153000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
154000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
155000,NaN,270.0,236.0,124.0,254.0,306.0,183.0,286.0,115.0
156000,NaN,270.0,237.0,124.0,254.0,307.0,183.0,286.0,115.0
157000,NaN,270.0,238.0,124.0,254.0,307.0,184.0,286.0,115.0
158000,NaN,270.0,238.0,124.0,254.0,307.0,184.0,286.0,115.0
159000,NaN,270.0,238.0,124.0,254.0,307.0,184.0,286.0,115.0
160000,NaN,270.0,238.0,124.0,254.0,307.0,184.0,286.0,115.0
161000,NaN,270.0,239.0,124.0,254.0,307.0,184.0,286.0,115.0
162000,NaN,270.0,240.0,124.0,254.0,307.0,184.0,286.0,115.0
163000,NaN,270.0,240.0,124.0,254.0,307.0,184.0,286.0,115.0
164000,NaN,270.0,240.0,124.0,254.0,307.0,184.0,286.0,115.0
165000,NaN,270.0,240.0,124.0,254.0,307.0,184.0,286.0,115.0
166000,NaN,270.0,241.0,124.0,254.0,307.0,184.0,286.0,115.0
167000,NaN,270.0,241.0,124.0,254.0,307.0,184.0,286.0,115.0
168000,NaN,270.0,241.0,124.0,254.0,307.0,184.0,286.0,115.0
169000,NaN,270.0,241.0,124.0,254.0,307.0,184.0,286.0,115.0
170000,NaN,270.0,241.0,124.0,254.0,307.0,184.0,286.0,115.0
171000,NaN,270.0,241.0,124.0,254.0,307.0,184.0,286.0,115.0
172000,NaN,270.0,241.0,124.0,254.0,307.0,184.0,286.0,115.0
173000,NaN,270.0,241.0,124.0,254.0,307.0,185.0,286.0,115.0
174000,NaN,270.0,241.0,124.0,254.0,307.0,185.0,286.0,115.0
175000,NaN,270.0,241.0,124.0,254.0,307.0,185.0,286.0,115.0
176000,NaN,270.0,241.0,124.0,254.0,307.0,185.0,286.0,115.0
177000,NaN,270.0,241.0,124.0,254.0,307.0,185.0,286.0,115.0
178000,NaN,270.0,241.0,124.0,254.0,307.0,185.0,286.0,115.0
179000,NaN,270.0,242.0,124.0,254.0,307.0,185.0,286.0,115.0
180000,NaN,270.0,242.0,124.0,254.0,307.0,185.0,286.0,115.0
181000,NaN,271.0,242.0,124.0,254.0,307.0,185.0,286.0,115.0
182000,NaN,271.0,242.0,124.0,254.0,307.0,186.0,286.0,115.0
183000,NaN,271.0,242.0,124.0,254.0,307.0,186.0,286.0,115.0
184000,NaN,271.0,242.0,124.0,254.0,307.0,186.0,287.0,115.0
185000,NaN,271.0,242.0,124.0,254.0,307.0,186.0,287.0,115.0
186000,NaN,271.0,242.0,124.0,254.0,307.0,186.0,287.0,115.0
187000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,115.0
188000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,115.0
189000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
190000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
191000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
192000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
193000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
194000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
195000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
196000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
197000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
198000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
199000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
200000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
201000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
202000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
203000,NaN,271.0,242.0,124.0,254.0,307.0,187.0,287.0,116.0
204000,NaN,271.0,242.0,124.0,254.0,307.0,188.0,288.0,116.0
205000,NaN,272.0,242.0,124.0,254.0,307.0,188.0,288.0,116.0
206000,NaN,272.0,242.0,124.0,255.0,307.0,188.0,288.0,116.0
207000,NaN,272.0,242.0,124.0,255.0,307.0,188.0,288.0,116.0
208000,NaN,272.0,242.0,124.0,256.0,307.0,188.0,288.0,116.0
209000,NaN,272.0,242.0,124.0,257.0,307.0,188.0,288.0,116.0
210000,NaN,272.0,242.0,124.0,257.0,307.0,188.0,288.0,117.0
211000,NaN,272.0,242.0,124.0,257.0,307.0,188.0,288.0,117.0
212000,NaN,272.0,242.0,124.0,257.0,307.0,188.0,288.0,117.0
213000,NaN,272.0,242.0,124.0,257.0,307.0,188.0,288.0,117.0
214000,NaN,272.0,242.0,124.0,257.0,307.0,188.0,288.0,117.0
215000,NaN,272.0,242.0,124.0,257.0,307.0,188.0,288.0,117.0
216000,NaN,272.0,242.0,124.0,257.0,307.0,188.0,288.0,117.0
217000,NaN,272.0,242.0,124.0,257.0,307.0,188.0,288.0,117.0
218000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
219000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
220000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
221000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
222000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
223000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
224000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
225000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
226000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
227000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
228000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
229000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
230000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
231000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
232000,NaN,272.0,242.0,124.0,257.0,307.0,189.0,288.0,117.0
233000,NaN,272.0,243.0,124.0,257.0,307.0,189.0,288.0,117.0
234000,NaN,272.0,244.0,124.0,257.0,307.0,189.0,288.0,117.0
235000,NaN,272.0,244.0,124.0,257.0,307.0,189.0,288.0,117.0
236000,NaN,272.0,244.0,124.0,257.0,307.0,189.0,288.0,117.0
237000,NaN,273.0,244.0,124.0,257.0,307.0,189.0,288.0,117.0
238000,NaN,273.0,244.0,124.0,257.0,307.0,189.0,288.0,117.0
239000,NaN,273.0,245.0,124.0,257.0,307.0,189.0,288.0,117.0
240000,NaN,273.0,245.0,124.0,257.0,307.0,189.0,288.0,117.0
241000,NaN,273.0,245.0,124.0,257.0,307.0,189.0,288.0,117.0
242000,NaN,273.0,245.0,124.0,257.0,307.0,189.0,288.0,117.0
243000,NaN,273.0,245.0,124.0,257.0,307.0,189.0,288.0,117.0
244000,NaN,273.0,245.0,124.0,257.0,307.0,189.0,288.0,117.0
245000,NaN,273.0,246.0,124.0,257.0,307.0,189.0,288.0,117.0
246000,NaN,273.0,246.0,124.0,257.0,307.0,189.0,288.0,117.0
247000,NaN,273.0,246.0,124.0,257.0,307.0,189.0,288.0,117.0
248000,NaN,273.0,246.0,124.0,257.0,307.0,189.0,288.0,117.0
249000,NaN,273.0,246.0,124.0,257.0,307.0,189.0,288.0,117.0
250000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
251000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
252000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
253000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
254000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
255000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
256000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
257000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
258000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
259000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
260000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
261000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
262000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
263000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
264000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
265000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
266000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
267000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
268000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
269000,NaN,273.0,246.0,124.0,258.0,307.0,189.0,288.0,117.0
270000,NaN,273.0,246.0,124.0,258.0,308.0,189.0,288.0,117.0
271000,NaN,273.0,246.0,124.0,258.0,308.0,189.0,288.0,117.0
272000,NaN,273.0,246.0,124.0,258.0,308.0,189.0,288.0,117.0
273000,NaN,273.0,246.0,124.0,258.0,308.0,189.0,288.0,117.0
274000,NaN,273.0,246.0,124.0,258.0,308.0,189.0,288.0,117.0
275000,NaN,273.0,246.0,124.0,258.0,308.0,189.0,288.0,117.0
276000,NaN,273.0,246.0,124.0,258.0,308.0,189.0,288.0,117.0
277000,NaN,273.0,246.0,124.0,258.0,308.0,189.0,288.0,117.0
278000,NaN,273.0,246.0,124.0,259.0,308.0,189.0,288.0,117.0
279000,NaN,273.0,246.0,124.0,259.0,308.0,189.0,288.0,117.0
280000,NaN,273.0,246.0,124.0,259.0,308.0,189.0,288.0,117.0
281000,NaN,273.0,246.0,124.0,259.0,308.0,189.0,288.0,117.0
282000,NaN,273.0,246.0,124.0,259.0,308.0,189.0,288.0,117.0
283000,NaN,273.0,246.0,124.0,259.0,308.0,189.0,288.0,117.0
284000,NaN,273.0,246.0,124.0,259.0,308.0,189.0,288.0,117.0
285000,NaN,273.0,246.0,124.0,259.0,308.0,189.0,288.0,117.0
286000,NaN,273.0,247.0,124.0,260.0,308.0,189.0,288.0,117.0
287000,NaN,273.0,247.0,124.0,260.0,308.0,189.0,288.0,117.0
288000,NaN,273.0,247.0,124.0,260.0,308.0,189.0,288.0,117.0
289000,NaN,273.0,247.0,124.0,260.0,308.0,189.0,288.0,117.0
290000,NaN,273.0,247.0,124.0,260.0,308.0,189.0,288.0,117.0
291000,NaN,273.0,247.0,124.0,260.0,308.0,189.0,288.0,117.0
292000,NaN,273.0,247.0,124.0,260.0,308.0,189.0,288.0,117.0
293000,NaN,273.0,247.0,124.0,260.0,308.0,189.0,288.0,117.0
294000,NaN,273.0,247.0,124.0,260.0,308.0,189.0,288.0,117.0
295000,NaN,273.0,248.0,124.0,260.0,308.0,190.0,288.0,117.0
296000,NaN,273.0,248.0,124.0,260.0,308.0,190.0,288.0,117.0
297000,NaN,273.0,248.0,124.0,260.0,308.0,190.0,288.0,117.0
298000,NaN,273.0,248.0,124.0,260.0,308.0,190.0,288.0,117.0
299000,NaN,273.0,248.0,124.0,260.0,308.0,190.0,288.0,117.0
300000,NaN,273.0,248.0,124.0,260.0,308.0,190.0,288.0,117.0
301000,NaN,273.0,248.0,124.0,260.0,308.0,190.0,288.0,117.0
302000,NaN,273.0,248.0,124.0,260.0,308.0,190.0,288.0,117.0
303000,NaN,273.0,248.0,124.0,260.0,308.0,190.0,288.0,117.0
304000,NaN,273.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
305000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
306000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
307000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
308000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
309000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
310000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
311000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
312000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
313000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
314000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,288.0,117.0
315000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,289.0,117.0
316000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,289.0,117.0
317000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,289.0,117.0
318000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,290.0,117.0
319000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,290.0,117.0
320000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,290.0,117.0
321000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,290.0,117.0
322000,NaN,274.0,248.0,124.0,260.0,308.0,191.0,290.0,117.0
323000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
324000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
325000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
326000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
327000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
328000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
329000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
330000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
331000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
332000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
333000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
334000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
335000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
336000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
337000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
338000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
339000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
340000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
341000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
342000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
343000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
344000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
345000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
346000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
347000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
348000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
349000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
350000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
351000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
352000,NaN,274.0,248.0,124.0,261.0,308.0,191.0,290.0,117.0
353000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
354000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
355000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
356000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
357000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
358000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
359000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
360000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
361000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
362000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
363000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
364000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
365000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
366000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
367000,NaN,274.0,249.0,124.0,261.0,308.0,191.0,290.0,117.0
368000,NaN,274.0,249.0,124.0,261.0,308.0,192.0,290.0,117.0
369000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
370000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
371000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
372000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
373000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
374000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
375000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
376000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
377000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
378000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
379000,NaN,274.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
380000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
381000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
382000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
383000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
384000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
385000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
386000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
387000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
388000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
389000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
390000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
391000,NaN,275.0,249.0,124.0,261.0,308.0,193.0,290.0,117.0
392000,NaN,275.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
393000,NaN,275.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
394000,NaN,275.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
395000,NaN,275.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
396000,NaN,275.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
397000,NaN,275.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
398000,NaN,275.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
399000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
400000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
401000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
402000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
403000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
404000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
405000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
406000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
407000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
408000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
409000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
410000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
411000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
412000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
413000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
414000,NaN,276.0,249.0,124.0,261.0,308.0,194.0,290.0,117.0
415000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
416000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
417000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
418000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
419000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
420000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
421000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
422000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
423000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
424000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
425000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
426000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
427000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
428000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
429000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
430000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
431000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
432000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
433000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
434000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
435000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
436000,NaN,276.0,249.0,124.0,261.0,309.0,194.0,290.0,117.0
437000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
438000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
439000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
440000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
441000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
442000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
443000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
444000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
445000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
446000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
447000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
448000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
449000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
450000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
451000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
452000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
453000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
454000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
455000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
456000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
457000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
458000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
459000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
460000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
461000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
462000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
463000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
464000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
465000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
466000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
467000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
468000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
469000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
470000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
471000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
472000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
473000,NaN,276.0,249.0,124.0,261.0,309.0,195.0,290.0,117.0
474000,NaN,276.0,250.0,124.0,261.0,309.0,195.0,290.0,117.0
475000,NaN,276.0,250.0,124.0,261.0,309.0,195.0,290.0,117.0
476000,NaN,276.0,250.0,124.0,261.0,309.0,195.0,290.0,117.0
477000,NaN,276.0,250.0,124.0,261.0,309.0,195.0,290.0,117.0
478000,NaN,276.0,250.0,124.0,261.0,309.0,195.0,290.0,117.0
479000,NaN,276.0,250.0,124.0,261.0,309.0,195.0,290.0,117.0
480000,NaN,276.0,250.0,124.0,261.0,309.0,195.0,290.0,117.0
481000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
482000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
483000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
484000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
485000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
486000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
487000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
488000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
489000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
490000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
491000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
492000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
493000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
494000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
495000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
496000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
497000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
498000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
499000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
500000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
501000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
502000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
503000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
504000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
505000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
506000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
507000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
508000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
509000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
510000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
511000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
512000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
513000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
514000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
515000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
516000,NaN,276.0,250.0,124.0,261.0,309.0,196.0,290.0,117.0
517000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
518000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
519000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
520000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
521000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
522000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
523000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
524000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
525000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
526000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
527000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
528000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
529000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
530000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
531000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
532000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
533000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
534000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
535000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
536000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
537000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
538000,NaN,276.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
539000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
540000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
541000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
542000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
543000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
544000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
545000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
546000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
547000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
548000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
549000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
550000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
551000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
552000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
553000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
554000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
555000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
556000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
557000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,290.0,117.0
558000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
559000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
560000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
561000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
562000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
563000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
564000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
565000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
566000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
567000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
568000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
569000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
570000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
571000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
572000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
573000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
574000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
575000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
576000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
577000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
578000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
579000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
580000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
581000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
582000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
583000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
584000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
585000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
586000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
587000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
588000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
589000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
590000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
591000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
592000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
593000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
594000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
595000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
596000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
597000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
598000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
599000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
600000,NaN,277.0,250.0,125.0,261.0,309.0,196.0,291.0,117.0
601000,NaN,277.0,251.0,125.0,261.0,309.0,196.0,291.0,117.0
602000,NaN,277.0,251.0,125.0,261.0,309.0,196.0,291.0,117.0
603000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
604000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
605000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
606000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
607000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
608000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
609000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
610000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
611000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
612000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
613000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
614000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
615000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
616000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
617000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
618000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
619000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
620000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
621000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
622000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
623000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
624000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
625000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
626000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
627000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
628000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
629000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
630000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
631000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,291.0,117.0
632000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
633000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
634000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
635000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
636000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
637000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
638000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
639000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
640000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
641000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
642000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
643000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
644000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
645000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
646000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
647000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
648000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
649000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
650000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
651000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
652000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
653000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
654000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
655000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
656000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
657000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
658000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
659000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
660000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
661000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
662000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
663000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
664000,NaN,277.0,251.0,125.0,261.0,309.0,197.0,292.0,117.0
665000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
666000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
667000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
668000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
669000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
670000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
671000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
672000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
673000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
674000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
675000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
676000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
677000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
678000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
679000,NaN,277.0,251.0,125.0,261.0,309.0,198.0,292.0,117.0
680000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
681000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
682000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
683000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
684000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
685000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
686000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
687000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
688000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
689000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
690000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
691000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
692000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
693000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
694000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
695000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
696000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
697000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
698000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
699000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
700000,NaN,277.0,251.0,126.0,261.0,309.0,198.0,292.0,117.0
701000,NaN,277.0,251.0,126.0,261.0,309.0,199.0,292.0,117.0
702000,NaN,277.0,251.0,126.0,261.0,309.0,199.0,292.0,117.0
703000,NaN,277.0,251.0,126.0,261.0,309.0,200.0,292.0,117.0
704000,NaN,277.0,251.0,126.0,261.0,309.0,200.0,292.0,117.0
705000,NaN,277.0,251.0,126.0,261.0,309.0,200.0,292.0,117.0
706000,NaN,277.0,251.0,126.0,261.0,309.0,200.0,292.0,117.0
707000,NaN,277.0,251.0,126.0,261.0,309.0,200.0,292.0,117.0
708000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
709000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
710000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
711000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
712000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
713000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
714000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
715000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
716000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
717000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
718000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
719000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
720000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
721000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
722000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
723000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
724000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
725000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
726000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
727000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
728000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
729000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
730000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
731000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
732000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
733000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
734000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
735000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
736000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
737000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
738000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
739000,NaN,277.0,251.0,126.0,261.0,309.0,201.0,292.0,117.0
740000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
741000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
742000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
743000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
744000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
745000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
746000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
747000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
748000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
749000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
750000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
751000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
752000,NaN,277.0,251.0,126.0,261.0,310.0,201.0,292.0,117.0
753000,NaN,277.0,252.0,126.0,261.0,310.0,201.0,292.0,117.0
754000,NaN,277.0,252.0,126.0,261.0,310.0,201.0,292.0,117.0
755000,NaN,277.0,252.0,126.0,261.0,310.0,201.0,292.0,117.0
756000,NaN,277.0,252.0,126.0,261.0,310.0,201.0,292.0,117.0
757000,NaN,277.0,252.0,126.0,261.0,310.0,201.0,292.0,117.0
758000,NaN,277.0,252.0,126.0,261.0,310.0,201.0,292.0,117.0
759000,NaN,277.0,252.0,126.0,261.0,310.0,201.0,292.0,117.0
760000,NaN,277.0,252.0,126.0,261.0,310.0,201.0,292.0,117.0
761000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
762000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
763000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
764000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
765000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
766000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
767000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
768000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
769000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
770000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
771000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
772000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
773000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
774000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
775000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
776000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
777000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
778000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
779000,NaN,277.0,253.0,126.0,261.0,310.0,201.0,292.0,117.0
780000,NaN,277.0,253.0,126.0,261.0,311.0,201.0,292.0,117.0
781000,NaN,277.0,253.0,126.0,261.0,311.0,201.0,292.0,117.0
782000,NaN,277.0,253.0,126.0,261.0,311.0,201.0,292.0,117.0
783000,NaN,277.0,253.0,126.0,261.0,311.0,201.0,292.0,117.0
784000,NaN,277.0,253.0,126.0,261.0,311.0,201.0,292.0,117.0
785000,NaN,277.0,253.0,126.0,261.0,311.0,201.0,292.0,117.0
786000,NaN,277.0,253.0,126.0,261.0,311.0,201.0,292.0,117.0
787000,NaN,277.0,253.0,126.0,261.0,311.0,201.0,292.0,117.0
788000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
789000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
790000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
791000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
792000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
793000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
794000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
795000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
796000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
797000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
798000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
799000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
800000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
801000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
802000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
803000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
804000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
805000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
806000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
807000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
808000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
809000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
810000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
811000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
812000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
813000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
814000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
815000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
816000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
817000,NaN,277.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
818000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
819000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
820000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
821000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
822000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
823000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
824000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
825000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
826000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
827000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
828000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
829000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
830000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
831000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
832000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
833000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
834000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
835000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
836000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
837000,NaN,278.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
838000,NaN,279.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
839000,NaN,279.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
840000,NaN,279.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
841000,NaN,279.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
842000,NaN,279.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
843000,NaN,279.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
844000,NaN,279.0,254.0,126.0,261.0,311.0,201.0,292.0,117.0
845000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
846000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
847000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
848000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
849000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
850000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
851000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
852000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
853000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
854000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
855000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
856000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
857000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
858000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
859000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
860000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
861000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
862000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
863000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
864000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
865000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
866000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
867000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
868000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
869000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
870000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
871000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
872000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
873000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
874000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
875000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
876000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
877000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
878000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
879000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
880000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
881000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
882000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
883000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
884000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
885000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,117.0
886000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,118.0
887000,NaN,279.0,255.0,126.0,261.0,311.0,201.0,292.0,118.0
888000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
889000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
890000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
891000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
892000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
893000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
894000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
895000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
896000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
897000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
898000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
899000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
900000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
901000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
902000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
903000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
904000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
905000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
906000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,118.0
907000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,119.0
908000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,119.0
909000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,119.0
910000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,119.0
911000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,119.0
912000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,119.0
913000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,119.0
914000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,119.0
915000,NaN,279.0,255.0,126.0,261.0,311.0,202.0,292.0,119.0
916000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
917000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
918000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
919000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
920000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
921000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
922000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
923000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
924000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
925000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
926000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
927000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
928000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
929000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
930000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
931000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
932000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
933000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
934000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
935000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
936000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
937000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
938000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
939000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
940000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
941000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
942000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
943000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
944000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
945000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
946000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
947000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
948000,NaN,279.0,256.0,126.0,261.0,311.0,202.0,292.0,119.0
949000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,292.0,119.0
950000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,292.0,119.0
951000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,292.0,119.0
952000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,292.0,119.0
953000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
954000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
955000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
956000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
957000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
958000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
959000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
960000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
961000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
962000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
963000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
964000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
965000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
966000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
967000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
968000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
969000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
970000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
971000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
972000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
973000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
974000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
975000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
976000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
977000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
978000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
979000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
980000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
981000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
982000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
983000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
984000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
985000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
986000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
987000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
988000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
989000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
990000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
991000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
992000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
993000,NaN,279.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
994000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
995000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
996000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
997000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
998000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
999000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1000000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1001000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1002000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1003000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1004000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1005000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1006000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1007000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1008000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1009000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1010000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1011000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1012000,NaN,280.0,256.0,126.0,262.0,311.0,202.0,293.0,119.0
1013000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,293.0,119.0
1014000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,293.0,119.0
1015000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,293.0,119.0
1016000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,293.0,119.0
1017000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,293.0,119.0
1018000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1019000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1020000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1021000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1022000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1023000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1024000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1025000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1026000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1027000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1028000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1029000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1030000,NaN,280.0,256.0,126.0,262.0,311.0,203.0,294.0,119.0
1031000,NaN,280.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1032000,NaN,280.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1033000,NaN,280.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1034000,NaN,280.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1035000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1036000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1037000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1038000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1039000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1040000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1041000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1042000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1043000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1044000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1045000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1046000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1047000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1048000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1049000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,119.0
1050000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,120.0
1051000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,120.0
1052000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,120.0
1053000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,120.0
1054000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,120.0
1055000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,120.0
1056000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,120.0
1057000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,120.0
1058000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,121.0
1059000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,121.0
1060000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,121.0
1061000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,121.0
1062000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,121.0
1063000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,121.0
1064000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1065000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1066000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1067000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1068000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1069000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1070000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1071000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1072000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1073000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1074000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1075000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1076000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1077000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1078000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1079000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1080000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1081000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1082000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1083000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1084000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1085000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1086000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1087000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1088000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1089000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1090000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1091000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1092000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1093000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1094000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1095000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1096000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1097000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1098000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1099000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1100000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1101000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1102000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1103000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1104000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1105000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1106000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1107000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1108000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1109000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1110000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1111000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1112000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1113000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1114000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1115000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1116000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1117000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1118000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1119000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1120000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1121000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1122000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1123000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1124000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1125000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1126000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1127000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1128000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1129000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1130000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1131000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1132000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1133000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1134000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1135000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1136000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1137000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1138000,NaN,281.0,256.0,126.0,262.0,311.0,204.0,294.0,122.0
1139000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1140000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1141000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1142000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1143000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1144000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1145000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1146000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1147000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1148000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1149000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1150000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1151000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1152000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1153000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1154000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1155000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1156000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1157000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1158000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1159000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1160000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1161000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1162000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1163000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,294.0,122.0
1164000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1165000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1166000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1167000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1168000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1169000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1170000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1171000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1172000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1173000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1174000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1175000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1176000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1177000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1178000,NaN,281.0,257.0,126.0,262.0,311.0,204.0,295.0,122.0
1179000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,123.0
1180000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,123.0
1181000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,123.0
1182000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,123.0
1183000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,124.0
1184000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,124.0
1185000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,124.0
1186000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,124.0
1187000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,124.0
1188000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,125.0
1189000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,126.0
1190000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,126.0
1191000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,126.0
1192000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,126.0
1193000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,126.0
1194000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,126.0
1195000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,126.0
1196000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,126.0
1197000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,126.0
1198000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,126.0
1199000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1200000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1201000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1202000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1203000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1204000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1205000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1206000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1207000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1208000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1209000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1210000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1211000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1212000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1213000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1214000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1215000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1216000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1217000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1218000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1219000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1220000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1221000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1222000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1223000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1224000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1225000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1226000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1227000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1228000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1229000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1230000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1231000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1232000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1233000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1234000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1235000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1236000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1237000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1238000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1239000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1240000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1241000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1242000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1243000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1244000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1245000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1246000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1247000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1248000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1249000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1250000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1251000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1252000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1253000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1254000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1255000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1256000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1257000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1258000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1259000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1260000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1261000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1262000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1263000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1264000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1265000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1266000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1267000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1268000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1269000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1270000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1271000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1272000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1273000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1274000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1275000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1276000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1277000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1278000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1279000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1280000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1281000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1282000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1283000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1284000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1285000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1286000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1287000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1288000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1289000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1290000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1291000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1292000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1293000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1294000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1295000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1296000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1297000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1298000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1299000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1300000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1301000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1302000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1303000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1304000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1305000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1306000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1307000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1308000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1309000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1310000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1311000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1312000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1313000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1314000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1315000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1316000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1317000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1318000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1319000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0
1320000,NaN,281.0,257.0,126.0,262.0,312.0,204.0,295.0,127.0


==> data/solved-rome-by-nodes.csv <==
nodes,nInstances,pbs_rosenstiehl,ilp_rosenstiehl,ilp_faces,pbs_orders,ilp_kurat,ilp_orders,pbs_kurat,pbs_faces
10,11,1.0,1.0,0.9090909090909091,1.0,1.0,1.0,1.0,1.0
15,38,1.0,1.0,0.8947368421052632,1.0,1.0,0.9736842105263158,1.0,0.868421052631579
20,82,1.0,1.0,0.8292682926829268,1.0,1.0,0.975609756097561,1.0,0.8170731707317073
25,69,1.0,1.0,0.7681159420289855,1.0,1.0,0.9420289855072463,1.0,0.7681159420289855
30,118,1.0,0.9915254237288136,0.7796610169491526,1.0,1.0,0.864406779661017,1.0,0.7627118644067796
35,581,1.0,0.927710843373494,0.5731497418244407,0.9741824440619621,1.0,0.6833046471600689,1.0,0.5266781411359724
40,1081,0.996299722479186,0.8029602220166513,0.3617021276595745,0.9232192414431082,1.0,0.48103607770582796,1.0,0.30619796484736356
45,757,0.9577278731836195,0.6287978863936592,0.2562747688243065,0.7952443857331571,0.9973579920739762,0.32100396301188905,0.9933949801849405,0.2166446499339498
50,368,0.9293478260869565,0.5516304347826086,0.22554347826086957,0.717391304347826,0.9945652173913043,0.266304347826087,0.9864130434782609,0.16576086956521738
55,559,0.8568872987477638,0.39713774597495527,0.16100178890876565,0.5509838998211091,0.9874776386404294,0.18604651162790697,0.9570661896243292,0.11091234347048301
60,648,0.7577160493827161,0.279320987654321,0.08487654320987655,0.46296296296296297,0.9675925925925926,0.10030864197530864,0.9058641975308642,0.05864197530864197
65,544,0.6948529411764706,0.17830882352941177,0.06066176470588235,0.31985294117647056,0.9466911764705882,0.0625,0.8547794117647058,0.042279411764705885
70,429,0.5710955710955711,0.1048951048951049,0.027972027972027972,0.2261072261072261,0.9184149184149184,0.027972027972027972,0.8181818181818182,0.02097902097902098
75,529,0.5198487712665406,0.05671077504725898,0.017013232514177693,0.14555765595463138,0.8941398865784499,0.017013232514177693,0.7580340264650284,0.005671077504725898
80,494,0.3319838056680162,0.02834008097165992,0.006072874493927126,0.07692307692307693,0.7753036437246964,0.006072874493927126,0.6032388663967612,0.0
85,375,0.21333333333333335,0.021333333333333333,0.005333333333333333,0.058666666666666666,0.672,0.005333333333333333,0.44533333333333336,0.0
90,425,0.21176470588235294,0.023529411764705882,0.011764705882352941,0.047058823529411764,0.5694117647058824,0.011764705882352941,0.38823529411764707,0.007058823529411765
95,714,0.12605042016806722,0.015406162464985995,0.004201680672268907,0.036414565826330535,0.5126050420168067,0.004201680672268907,0.32212885154061627,0.0014005602240896359
100,427,0.07728337236533958,0.00468384074941452,0.0,0.0117096018735363,0.3864168618266979,0.0,0.22014051522248243,0.0


==> data/solved-rome-by-npc-edges.csv <==
NPCedges,nInstances,pbs_rosenstiehl,ilp_rosenstiehl,ilp_faces,pbs_orders,ilp_kurat,ilp_orders,pbs_kurat,pbs_faces
10,136,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0
15,411,1.0,1.0,0.9513381995133819,1.0,1.0,1.0,1.0,0.9975669099756691
20,701,1.0,1.0,0.7403708987161198,1.0,1.0,0.9300998573466477,1.0,0.7674750356633381
25,766,1.0,1.0,0.3681462140992167,1.0,1.0,0.556135770234987,1.0,0.18929503916449086
30,785,1.0,0.9337579617834395,0.14140127388535031,0.9923566878980892,1.0,0.16942675159235668,1.0,0.03184713375796178
35,754,1.0,0.32360742705570295,0.03183023872679045,0.8275862068965517,1.0,0.033156498673740056,1.0,0.001326259946949602
40,749,1.0,0.03871829105473965,0.006675567423230975,0.4325767690253672,1.0,0.006675567423230975,1.0,0.0
45,635,0.9417322834645669,0.004724409448818898,0.0031496062992125984,0.11181102362204724,1.0,0.0031496062992125984,1.0,0.0
50,547,0.6160877513711152,0.0,0.0,0.003656307129798903,1.0,0.0,0.9872029250457038,0.0
55,588,0.195578231292517,0.0,0.0,0.0017006802721088435,0.9931972789115646,0.0,0.8758503401360545,0.0
60,482,0.026970954356846474,0.0,0.0,0.0,0.941908713692946,0.0,0.553941908713693,0.0
65,429,0.006993006993006993,0.0,0.0,0.0,0.7552447552447552,0.0,0.24242424242424243,0.0
70,380,0.0,0.0,0.0,0.0,0.4,0.0,0.06315789473684211,0.0
75,316,0.0,0.0,0.0,0.0,0.17721518987341772,0.0,0.0031645569620253164,0.0
80,236,0.0,0.0,0.0,0.0,0.059322033898305086,0.0,0.0,0.0
85,150,0.0,0.0,0.0,0.0,0.013333333333333334,0.0,0.0,0.0
92.5,184,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data/solved-rome-by-skew-lb.csv <==
skewDual,nInstances,pbs_rosenstiehl,ilp_rosenstiehl,ilp_faces,pbs_orders,ilp_kurat,ilp_orders,pbs_kurat,pbs_faces
1,1470,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.8081632653061225
2,1239,1.0,0.9467312348668281,0.0,0.9943502824858758,1.0,0.25585149313962874,1.0,0.05407586763518967
3,1007,1.0,0.3515392254220457,0.0,0.7944389275074478,1.0,0.0029791459781529296,1.0,0.0
4,834,0.9976019184652278,0.03117505995203837,0.0,0.3393285371702638,1.0,0.0,1.0,0.0
5,717,0.8744769874476988,0.0,0.0,0.04184100418410042,1.0,0.0,1.0,0.0
6,603,0.29850746268656714,0.0,0.0,0.0,0.9983416252072969,0.0,0.9983416252072969,0.0
7,1344,0.009672619047619048,0.0,0.0,0.0,0.39880952380952384,0.0,0.3556547619047619,0.0
8.5,1035,0.0,0.0,0.0,0.0,0.642512077294686,0.0,0.03961352657004831,0.0


==> data/solved-rome-by-skew-ub.csv <==
skewPrimal,nInstances,pbs_rosenstiehl,ilp_rosenstiehl,ilp_faces,pbs_orders,ilp_kurat,ilp_orders,pbs_kurat,pbs_faces
1,1470,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.8081632653061225
2,1239,1.0,0.9467312348668281,0.0,0.9943502824858758,1.0,0.25585149313962874,1.0,0.05407586763518967
3,1007,1.0,0.3515392254220457,0.0,0.7944389275074478,1.0,0.0029791459781529296,1.0,0.0
4,834,0.9976019184652278,0.03117505995203837,0.0,0.3393285371702638,1.0,0.0,1.0,0.0
5,717,0.8744769874476988,0.0,0.0,0.04184100418410042,1.0,0.0,1.0,0.0
6,602,0.29900332225913623,0.0,0.0,0.0,1.0,0.0,1.0,0.0
7,536,0.024253731343283583,0.0,0.0,0.0,1.0,0.0,0.8917910447761194,0.0
8,423,0.0,0.0,0.0,0.0,1.0,0.0,0.09692671394799054,0.0
9,299,0.0,0.0,0.0,0.0,0.7926421404682275,0.0,0.0,0.0
10,289,0.0,0.0,0.0,0.0,0.01730103806228374,0.0,0.0,0.0
11.5,833,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0


==> data/solved-rome-by-time.csv <==
time,nInstances,pbs_rosenstiehl,ilp_rosenstiehl,ilp_faces,pbs_orders,ilp_kurat,ilp_orders,pbs_kurat,pbs_faces
0,NaN,103.0,0.0,0.0,82.0,0.0,0.0,1588.0,29.0
1000,NaN,3248.0,1003.0,1433.0,1780.0,5226.0,1178.0,5163.0,774.0
2000,NaN,3502.0,1201.0,1444.0,1955.0,5457.0,1217.0,5236.0,826.0
3000,NaN,3677.0,1317.0,1447.0,2071.0,5665.0,1246.0,5297.0,850.0
4000,NaN,3787.0,1391.0,1449.0,2159.0,5791.0,1285.0,5366.0,870.0
5000,NaN,3858.0,1448.0,1453.0,2220.0,5847.0,1299.0,5420.0,888.0
6000,NaN,3919.0,1488.0,1456.0,2263.0,5875.0,1322.0,5472.0,902.0
7000,NaN,3975.0,1530.0,1458.0,2311.0,5907.0,1341.0,5516.0,912.0
8000,NaN,4024.0,1562.0,1459.0,2355.0,5934.0,1356.0,5557.0,923.0
9000,NaN,4063.0,1596.0,1460.0,2397.0,5967.0,1371.0,5596.0,938.0
10000,NaN,4102.0,1616.0,1461.0,2430.0,6001.0,1386.0,5628.0,944.0
11000,NaN,4132.0,1652.0,1461.0,2454.0,6049.0,1395.0,5648.0,955.0
12000,NaN,4158.0,1678.0,1462.0,2480.0,6088.0,1401.0,5671.0,961.0
13000,NaN,4178.0,1705.0,1462.0,2495.0,6117.0,1411.0,5684.0,971.0
14000,NaN,4193.0,1722.0,1464.0,2517.0,6146.0,1424.0,5703.0,973.0
15000,NaN,4211.0,1740.0,1466.0,2535.0,6170.0,1428.0,5712.0,976.0
16000,NaN,4235.0,1762.0,1466.0,2555.0,6197.0,1435.0,5719.0,978.0
17000,NaN,4252.0,1776.0,1466.0,2579.0,6221.0,1437.0,5727.0,983.0
18000,NaN,4265.0,1806.0,1466.0,2600.0,6241.0,1441.0,5737.0,985.0
19000,NaN,4279.0,1821.0,1467.0,2616.0,6265.0,1445.0,5740.0,987.0
20000,NaN,4294.0,1841.0,1467.0,2624.0,6284.0,1449.0,5747.0,989.0
21000,NaN,4308.0,1857.0,1467.0,2647.0,6294.0,1452.0,5753.0,991.0
22000,NaN,4328.0,1872.0,1467.0,2657.0,6311.0,1454.0,5758.0,991.0
23000,NaN,4343.0,1887.0,1467.0,2664.0,6318.0,1458.0,5767.0,995.0
24000,NaN,4356.0,1900.0,1467.0,2677.0,6328.0,1462.0,5772.0,999.0
25000,NaN,4364.0,1912.0,1467.0,2690.0,6335.0,1463.0,5773.0,1002.0
26000,NaN,4381.0,1926.0,1467.0,2697.0,6345.0,1466.0,5778.0,1004.0
27000,NaN,4396.0,1939.0,1467.0,2706.0,6354.0,1468.0,5780.0,1005.0
28000,NaN,4408.0,1958.0,1467.0,2715.0,6362.0,1471.0,5784.0,1007.0
29000,NaN,4417.0,1966.0,1467.0,2723.0,6371.0,1473.0,5787.0,1010.0
30000,NaN,4428.0,1978.0,1467.0,2727.0,6377.0,1476.0,5787.0,1013.0
31000,NaN,4439.0,1989.0,1467.0,2738.0,6385.0,1479.0,5796.0,1015.0
32000,NaN,4441.0,2012.0,1467.0,2741.0,6391.0,1483.0,5798.0,1019.0
33000,NaN,4447.0,2025.0,1467.0,2749.0,6398.0,1484.0,5800.0,1019.0
34000,NaN,4456.0,2036.0,1467.0,2759.0,6403.0,1486.0,5804.0,1019.0
35000,NaN,4465.0,2046.0,1468.0,2767.0,6408.0,1488.0,5809.0,1022.0
36000,NaN,4475.0,2054.0,1468.0,2774.0,6410.0,1489.0,5811.0,1026.0
37000,NaN,4489.0,2061.0,1468.0,2787.0,6414.0,1490.0,5819.0,1027.0
38000,NaN,4496.0,2066.0,1468.0,2791.0,6417.0,1492.0,5822.0,1028.0
39000,NaN,4506.0,2072.0,1468.0,2798.0,6420.0,1493.0,5824.0,1033.0
40000,NaN,4515.0,2079.0,1468.0,2806.0,6425.0,1494.0,5825.0,1034.0
41000,NaN,4519.0,2084.0,1468.0,2811.0,6432.0,1494.0,5828.0,1035.0
42000,NaN,4524.0,2095.0,1468.0,2820.0,6435.0,1494.0,5830.0,1036.0
43000,NaN,4533.0,2104.0,1468.0,2828.0,6436.0,1495.0,5833.0,1037.0
44000,NaN,4540.0,2110.0,1468.0,2833.0,6438.0,1496.0,5835.0,1037.0
45000,NaN,4544.0,2118.0,1468.0,2838.0,6443.0,1497.0,5839.0,1038.0
46000,NaN,4548.0,2128.0,1468.0,2847.0,6446.0,1499.0,5840.0,1039.0
47000,NaN,4554.0,2133.0,1468.0,2856.0,6447.0,1500.0,5842.0,1040.0
48000,NaN,4559.0,2141.0,1468.0,2861.0,6451.0,1500.0,5843.0,1042.0
49000,NaN,4565.0,2149.0,1468.0,2866.0,6453.0,1502.0,5845.0,1045.0
50000,NaN,4569.0,2153.0,1468.0,2875.0,6459.0,1502.0,5847.0,1048.0
51000,NaN,4570.0,2165.0,1468.0,2878.0,6460.0,1502.0,5851.0,1049.0
52000,NaN,4580.0,2168.0,1468.0,2882.0,6462.0,1502.0,5855.0,1049.0
53000,NaN,4585.0,2171.0,1468.0,2888.0,6467.0,1502.0,5855.0,1052.0
54000,NaN,4587.0,2178.0,1468.0,2892.0,6470.0,1503.0,5857.0,1053.0
55000,NaN,4593.0,2182.0,1468.0,2898.0,6474.0,1504.0,5859.0,1053.0
56000,NaN,4597.0,2191.0,1468.0,2903.0,6479.0,1506.0,5863.0,1055.0
57000,NaN,4601.0,2195.0,1468.0,2907.0,6483.0,1507.0,5865.0,1056.0
58000,NaN,4606.0,2201.0,1468.0,2914.0,6488.0,1508.0,5866.0,1057.0
59000,NaN,4612.0,2212.0,1468.0,2918.0,6492.0,1508.0,5869.0,1057.0
60000,NaN,4617.0,2214.0,1468.0,2921.0,6496.0,1509.0,5872.0,1057.0
61000,NaN,4621.0,2216.0,1468.0,2926.0,6500.0,1510.0,5873.0,1059.0
62000,NaN,4623.0,2221.0,1468.0,2930.0,6503.0,1512.0,5877.0,1059.0
63000,NaN,4625.0,2225.0,1468.0,2942.0,6504.0,1512.0,5877.0,1061.0
64000,NaN,4627.0,2230.0,1468.0,2946.0,6506.0,1512.0,5880.0,1061.0
65000,NaN,4631.0,2234.0,1468.0,2950.0,6508.0,1513.0,5882.0,1062.0
66000,NaN,4634.0,2243.0,1468.0,2952.0,6512.0,1514.0,5887.0,1062.0
67000,NaN,4636.0,2250.0,1468.0,2954.0,6520.0,1516.0,5894.0,1062.0
68000,NaN,4640.0,2254.0,1468.0,2955.0,6525.0,1517.0,5896.0,1064.0
69000,NaN,4644.0,2257.0,1468.0,2959.0,6530.0,1519.0,5898.0,1065.0
70000,NaN,4648.0,2263.0,1468.0,2963.0,6532.0,1520.0,5898.0,1066.0
71000,NaN,4651.0,2267.0,1468.0,2966.0,6537.0,1520.0,5900.0,1067.0
72000,NaN,4658.0,2274.0,1468.0,2973.0,6540.0,1520.0,5900.0,1071.0
73000,NaN,4662.0,2282.0,1468.0,2978.0,6543.0,1521.0,5902.0,1073.0
74000,NaN,4665.0,2288.0,1468.0,2984.0,6549.0,1521.0,5904.0,1073.0
75000,NaN,4668.0,2293.0,1468.0,2986.0,6554.0,1521.0,5907.0,1074.0
76000,NaN,4669.0,2297.0,1468.0,2990.0,6558.0,1521.0,5908.0,1074.0
77000,NaN,4674.0,2301.0,1468.0,2991.0,6565.0,1521.0,5910.0,1075.0
78000,NaN,4676.0,2307.0,1468.0,2997.0,6567.0,1521.0,5911.0,1076.0
79000,NaN,4677.0,2307.0,1468.0,2999.0,6569.0,1521.0,5911.0,1076.0
80000,NaN,4682.0,2310.0,1468.0,3001.0,6576.0,1521.0,5911.0,1078.0
81000,NaN,4685.0,2321.0,1468.0,3003.0,6577.0,1521.0,5913.0,1078.0
82000,NaN,4690.0,2325.0,1468.0,3006.0,6578.0,1522.0,5921.0,1079.0
83000,NaN,4692.0,2333.0,1468.0,3011.0,6580.0,1523.0,5923.0,1079.0
84000,NaN,4700.0,2334.0,1468.0,3015.0,6583.0,1524.0,5924.0,1080.0
85000,NaN,4702.0,2338.0,1468.0,3016.0,6584.0,1524.0,5926.0,1080.0
86000,NaN,4704.0,2343.0,1468.0,3020.0,6586.0,1525.0,5929.0,1081.0
87000,NaN,4709.0,2349.0,1468.0,3021.0,6591.0,1526.0,5931.0,1081.0
88000,NaN,4712.0,2354.0,1468.0,3024.0,6593.0,1527.0,5937.0,1084.0
89000,NaN,4715.0,2356.0,1468.0,3027.0,6598.0,1528.0,5941.0,1085.0
90000,NaN,4722.0,2357.0,1468.0,3030.0,6600.0,1531.0,5942.0,1085.0
91000,NaN,4728.0,2357.0,1468.0,3032.0,6603.0,1532.0,5945.0,1086.0
92000,NaN,4730.0,2360.0,1468.0,3034.0,6610.0,1533.0,5948.0,1087.0
93000,NaN,4733.0,2363.0,1468.0,3035.0,6615.0,1533.0,5952.0,1088.0
94000,NaN,4734.0,2367.0,1468.0,3038.0,6617.0,1533.0,5953.0,1089.0
95000,NaN,4737.0,2367.0,1468.0,3043.0,6622.0,1533.0,5956.0,1090.0
96000,NaN,4738.0,2371.0,1468.0,3047.0,6624.0,1533.0,5958.0,1090.0
97000,NaN,4740.0,2373.0,1468.0,3049.0,6628.0,1534.0,5960.0,1090.0
98000,NaN,4740.0,2378.0,1468.0,3053.0,6629.0,1535.0,5961.0,1093.0
99000,NaN,4748.0,2382.0,1468.0,3057.0,6635.0,1535.0,5961.0,1095.0
100000,NaN,4750.0,2384.0,1468.0,3061.0,6638.0,1535.0,5962.0,1096.0
101000,NaN,4752.0,2387.0,1468.0,3064.0,6638.0,1537.0,5966.0,1096.0
102000,NaN,4756.0,2390.0,1468.0,3071.0,6640.0,1538.0,5967.0,1098.0
103000,NaN,4758.0,2391.0,1468.0,3075.0,6641.0,1541.0,5968.0,1099.0
104000,NaN,4759.0,2396.0,1468.0,3076.0,6647.0,1542.0,5971.0,1100.0
105000,NaN,4760.0,2399.0,1468.0,3079.0,6650.0,1543.0,5972.0,1101.0
106000,NaN,4761.0,2401.0,1468.0,3085.0,6652.0,1544.0,5974.0,1102.0
107000,NaN,4763.0,2404.0,1468.0,3085.0,6658.0,1544.0,5974.0,1103.0
108000,NaN,4768.0,2409.0,1468.0,3090.0,6659.0,1547.0,5976.0,1103.0
109000,NaN,4770.0,2411.0,1468.0,3093.0,6666.0,1547.0,5979.0,1103.0
110000,NaN,4771.0,2413.0,1468.0,3095.0,6667.0,1547.0,5980.0,1103.0
111000,NaN,4773.0,2416.0,1468.0,3095.0,6667.0,1547.0,5981.0,1104.0
112000,NaN,4774.0,2417.0,1468.0,3095.0,6670.0,1547.0,5983.0,1104.0
113000,NaN,4777.0,2421.0,1468.0,3098.0,6670.0,1547.0,5985.0,1106.0
114000,NaN,4781.0,2422.0,1468.0,3099.0,6673.0,1548.0,5988.0,1106.0
115000,NaN,4783.0,2424.0,1468.0,3104.0,6674.0,1548.0,5990.0,1106.0
116000,NaN,4785.0,2429.0,1468.0,3108.0,6676.0,1549.0,5992.0,1106.0
117000,NaN,4790.0,2432.0,1468.0,3113.0,6679.0,1549.0,5995.0,1108.0
118000,NaN,4790.0,2434.0,1468.0,3117.0,6680.0,1549.0,5996.0,1108.0
119000,NaN,4795.0,2437.0,1468.0,3122.0,6682.0,1549.0,5997.0,1108.0
120000,NaN,4797.0,2442.0,1468.0,3125.0,6684.0,1549.0,5999.0,1109.0
121000,NaN,4800.0,2443.0,1468.0,3128.0,6686.0,1550.0,6001.0,1109.0
122000,NaN,4801.0,2445.0,1468.0,3129.0,6686.0,1550.0,6005.0,1109.0
123000,NaN,4804.0,2447.0,1469.0,3130.0,6690.0,1550.0,6007.0,1109.0
124000,NaN,4804.0,2451.0,1469.0,3131.0,6694.0,1551.0,6010.0,1109.0
125000,NaN,4807.0,2452.0,1469.0,3132.0,6695.0,1551.0,6010.0,1109.0
126000,NaN,4807.0,2455.0,1469.0,3133.0,6695.0,1551.0,6011.0,1110.0
127000,NaN,4808.0,2458.0,1469.0,3137.0,6699.0,1551.0,6013.0,1110.0
128000,NaN,4811.0,2460.0,1469.0,3139.0,6703.0,1551.0,6013.0,1110.0
129000,NaN,4814.0,2460.0,1469.0,3141.0,6703.0,1552.0,6013.0,1111.0
130000,NaN,4816.0,2460.0,1469.0,3142.0,6704.0,1553.0,6015.0,1112.0
131000,NaN,4818.0,2461.0,1469.0,3143.0,6707.0,1554.0,6019.0,1113.0
132000,NaN,4818.0,2466.0,1469.0,3145.0,6709.0,1555.0,6021.0,1113.0
133000,NaN,4821.0,2468.0,1469.0,3149.0,6710.0,1555.0,6023.0,1113.0
134000,NaN,4823.0,2471.0,1469.0,3153.0,6711.0,1555.0,6024.0,1114.0
135000,NaN,4826.0,2476.0,1469.0,3156.0,6715.0,1555.0,6027.0,1114.0
136000,NaN,4830.0,2479.0,1469.0,3159.0,6716.0,1555.0,6027.0,1114.0
137000,NaN,4830.0,2483.0,1469.0,3161.0,6716.0,1555.0,6027.0,1114.0
138000,NaN,4833.0,2486.0,1469.0,3162.0,6719.0,1556.0,6029.0,1114.0
139000,NaN,4834.0,2487.0,1469.0,3164.0,6720.0,1556.0,6031.0,1114.0
140000,NaN,4834.0,2487.0,1469.0,3169.0,6722.0,1557.0,6033.0,1115.0
141000,NaN,4834.0,2487.0,1469.0,3172.0,6723.0,1557.0,6034.0,1115.0
142000,NaN,4837.0,2487.0,1469.0,3173.0,6724.0,1558.0,6037.0,1115.0
143000,NaN,4839.0,2487.0,1470.0,3180.0,6727.0,1558.0,6037.0,1115.0
144000,NaN,4840.0,2490.0,1470.0,3180.0,6729.0,1558.0,6039.0,1115.0
145000,NaN,4843.0,2490.0,1470.0,3181.0,6731.0,1559.0,6043.0,1115.0
146000,NaN,4844.0,2490.0,1470.0,3185.0,6732.0,1559.0,6047.0,1115.0
147000,NaN,4845.0,2491.0,1470.0,3188.0,6733.0,1560.0,6049.0,1115.0
148000,NaN,4850.0,2494.0,1470.0,3189.0,6733.0,1560.0,6049.0,1115.0
149000,NaN,4854.0,2496.0,1470.0,3191.0,6733.0,1561.0,6052.0,1115.0
150000,NaN,4856.0,2498.0,1470.0,3193.0,6733.0,1561.0,6054.0,1115.0
151000,NaN,4856.0,2499.0,1470.0,3195.0,6735.0,1561.0,6055.0,1116.0
152000,NaN,4857.0,2501.0,1470.0,3196.0,6736.0,1561.0,6056.0,1116.0
153000,NaN,4858.0,2504.0,1470.0,3197.0,6736.0,1562.0,6059.0,1116.0
154000,NaN,4859.0,2504.0,1470.0,3201.0,6737.0,1563.0,6060.0,1116.0
155000,NaN,4860.0,2504.0,1470.0,3204.0,6737.0,1563.0,6062.0,1117.0
156000,NaN,4862.0,2507.0,1470.0,3207.0,6739.0,1563.0,6064.0,1117.0
157000,NaN,4862.0,2507.0,1470.0,3213.0,6740.0,1564.0,6067.0,1117.0
158000,NaN,4865.0,2510.0,1470.0,3214.0,6740.0,1566.0,6067.0,1117.0
159000,NaN,4869.0,2512.0,1470.0,3215.0,6741.0,1567.0,6067.0,1117.0
160000,NaN,4871.0,2513.0,1470.0,3216.0,6741.0,1567.0,6068.0,1117.0
161000,NaN,4873.0,2515.0,1470.0,3218.0,6741.0,1567.0,6069.0,1117.0
162000,NaN,4873.0,2517.0,1470.0,3219.0,6743.0,1567.0,6073.0,1117.0
163000,NaN,4873.0,2520.0,1470.0,3219.0,6745.0,1567.0,6073.0,1118.0
164000,NaN,4875.0,2520.0,1470.0,3222.0,6745.0,1567.0,6074.0,1118.0
165000,NaN,4876.0,2524.0,1470.0,3224.0,6746.0,1568.0,6078.0,1118.0
166000,NaN,4879.0,2525.0,1470.0,3225.0,6748.0,1568.0,6078.0,1118.0
167000,NaN,4880.0,2525.0,1470.0,3226.0,6749.0,1569.0,6082.0,1118.0
168000,NaN,4885.0,2525.0,1470.0,3229.0,6750.0,1571.0,6083.0,1119.0
169000,NaN,4885.0,2526.0,1470.0,3231.0,6752.0,1571.0,6086.0,1119.0
170000,NaN,4886.0,2527.0,1470.0,3234.0,6753.0,1572.0,6087.0,1119.0
171000,NaN,4889.0,2528.0,1470.0,3235.0,6760.0,1572.0,6090.0,1119.0
172000,NaN,4890.0,2528.0,1470.0,3235.0,6761.0,1572.0,6091.0,1120.0
173000,NaN,4891.0,2529.0,1470.0,3239.0,6762.0,1572.0,6094.0,1120.0
174000,NaN,4892.0,2529.0,1470.0,3239.0,6764.0,1572.0,6097.0,1120.0
175000,NaN,4893.0,2531.0,1470.0,3241.0,6766.0,1573.0,6097.0,1120.0
176000,NaN,4895.0,2533.0,1470.0,3244.0,6767.0,1573.0,6098.0,1120.0
177000,NaN,4898.0,2535.0,1470.0,3245.0,6770.0,1573.0,6101.0,1120.0
178000,NaN,4900.0,2537.0,1470.0,3247.0,6770.0,1573.0,6103.0,1120.0
179000,NaN,4902.0,2537.0,1470.0,3253.0,6770.0,1573.0,6104.0,1121.0
180000,NaN,4903.0,2537.0,1470.0,3254.0,6771.0,1573.0,6105.0,1121.0
181000,NaN,4904.0,2538.0,1470.0,3254.0,6773.0,1573.0,6107.0,1121.0
182000,NaN,4906.0,2541.0,1470.0,3254.0,6773.0,1573.0,6109.0,1121.0
183000,NaN,4909.0,2543.0,1470.0,3256.0,6773.0,1573.0,6110.0,1121.0
184000,NaN,4911.0,2546.0,1470.0,3258.0,6774.0,1573.0,6112.0,1121.0
185000,NaN,4913.0,2549.0,1470.0,3259.0,6774.0,1575.0,6112.0,1121.0
186000,NaN,4915.0,2552.0,1470.0,3261.0,6776.0,1575.0,6112.0,1121.0
187000,NaN,4917.0,2553.0,1470.0,3262.0,6777.0,1576.0,6113.0,1121.0
188000,NaN,4919.0,2553.0,1470.0,3265.0,6777.0,1576.0,6113.0,1121.0
189000,NaN,4920.0,2554.0,1470.0,3266.0,6778.0,1577.0,6114.0,1121.0
190000,NaN,4921.0,2556.0,1470.0,3267.0,6779.0,1577.0,6116.0,1121.0
191000,NaN,4925.0,2558.0,1470.0,3268.0,6779.0,1578.0,6119.0,1121.0
192000,NaN,4926.0,2559.0,1470.0,3270.0,6781.0,1579.0,6120.0,1121.0
193000,NaN,4926.0,2562.0,1470.0,3270.0,6782.0,1579.0,6120.0,1121.0
194000,NaN,4927.0,2563.0,1470.0,3272.0,6782.0,1579.0,6121.0,1121.0
195000,NaN,4927.0,2564.0,1470.0,3272.0,6782.0,1580.0,6123.0,1121.0
196000,NaN,4928.0,2568.0,1470.0,3274.0,6782.0,1580.0,6123.0,1121.0
197000,NaN,4931.0,2569.0,1470.0,3274.0,6782.0,1580.0,6123.0,1121.0
198000,NaN,4935.0,2570.0,1470.0,3274.0,6782.0,1581.0,6123.0,1121.0
199000,NaN,4936.0,2571.0,1470.0,3275.0,6782.0,1581.0,6123.0,1121.0
200000,NaN,4936.0,2571.0,1470.0,3275.0,6784.0,1581.0,6124.0,1121.0
201000,NaN,4937.0,2571.0,1470.0,3275.0,6786.0,1581.0,6125.0,1122.0
202000,NaN,4938.0,2573.0,1470.0,3276.0,6787.0,1581.0,6125.0,1122.0
203000,NaN,4938.0,2575.0,1470.0,3278.0,6787.0,1581.0,6127.0,1122.0
204000,NaN,4939.0,2576.0,1470.0,3280.0,6787.0,1581.0,6127.0,1122.0
205000,NaN,4939.0,2578.0,1470.0,3281.0,6788.0,1581.0,6127.0,1122.0
206000,NaN,4941.0,2580.0,1470.0,3283.0,6789.0,1582.0,6128.0,1122.0
207000,NaN,4942.0,2581.0,1470.0,3286.0,6790.0,1582.0,6128.0,1123.0
208000,NaN,4945.0,2581.0,1470.0,3287.0,6791.0,1582.0,6128.0,1123.0
209000,NaN,4945.0,2581.0,1470.0,3289.0,6792.0,1582.0,6130.0,1123.0
210000,NaN,4948.0,2583.0,1470.0,3289.0,6792.0,1582.0,6130.0,1123.0
211000,NaN,4948.0,2583.0,1470.0,3291.0,6793.0,1582.0,6131.0,1123.0
212000,NaN,4948.0,2587.0,1470.0,3291.0,6795.0,1582.0,6131.0,1123.0
213000,NaN,4948.0,2588.0,1470.0,3295.0,6797.0,1582.0,6133.0,1123.0
214000,NaN,4950.0,2590.0,1470.0,3295.0,6798.0,1582.0,6133.0,1124.0
215000,NaN,4954.0,2590.0,1470.0,3296.0,6800.0,1582.0,6135.0,1125.0
216000,NaN,4954.0,2590.0,1470.0,3297.0,6801.0,1582.0,6135.0,1125.0
217000,NaN,4955.0,2591.0,1470.0,3297.0,6802.0,1583.0,6137.0,1125.0
218000,NaN,4956.0,2591.0,1470.0,3299.0,6803.0,1583.0,6137.0,1127.0
219000,NaN,4958.0,2593.0,1470.0,3301.0,6803.0,1584.0,6140.0,1127.0
220000,NaN,4959.0,2596.0,1470.0,3302.0,6803.0,1584.0,6141.0,1128.0
221000,NaN,4959.0,2598.0,1470.0,3302.0,6806.0,1584.0,6142.0,1128.0
222000,NaN,4961.0,2600.0,1470.0,3302.0,6806.0,1584.0,6142.0,1129.0
223000,NaN,4961.0,2601.0,1470.0,3303.0,6807.0,1584.0,6144.0,1129.0
224000,NaN,4963.0,2601.0,1470.0,3306.0,6807.0,1584.0,6146.0,1129.0
225000,NaN,4964.0,2601.0,1470.0,3308.0,6807.0,1584.0,6146.0,1129.0
226000,NaN,4966.0,2602.0,1470.0,3310.0,6807.0,1584.0,6147.0,1129.0
227000,NaN,4966.0,2602.0,1470.0,3310.0,6809.0,1586.0,6148.0,1129.0
228000,NaN,4967.0,2605.0,1470.0,3311.0,6811.0,1588.0,6149.0,1130.0
229000,NaN,4970.0,2607.0,1470.0,3311.0,6812.0,1588.0,6150.0,1130.0
230000,NaN,4970.0,2608.0,1470.0,3312.0,6813.0,1589.0,6151.0,1130.0
231000,NaN,4972.0,2609.0,1470.0,3313.0,6813.0,1589.0,6152.0,1130.0
232000,NaN,4972.0,2609.0,1470.0,3315.0,6813.0,1589.0,6153.0,1130.0
233000,NaN,4974.0,2610.0,1470.0,3319.0,6814.0,1590.0,6154.0,1130.0
234000,NaN,4975.0,2611.0,1470.0,3320.0,6815.0,1591.0,6155.0,1130.0
235000,NaN,4978.0,2611.0,1470.0,3322.0,6816.0,1591.0,6155.0,1130.0
236000,NaN,4979.0,2611.0,1470.0,3324.0,6816.0,1591.0,6155.0,1130.0
237000,NaN,4979.0,2611.0,1470.0,3325.0,6817.0,1591.0,6155.0,1130.0
238000,NaN,4980.0,2613.0,1470.0,3330.0,6818.0,1591.0,6157.0,1130.0
239000,NaN,4981.0,2615.0,1470.0,3331.0,6818.0,1592.0,6160.0,1130.0
240000,NaN,4982.0,2615.0,1470.0,3332.0,6818.0,1592.0,6160.0,1131.0
241000,NaN,4983.0,2617.0,1470.0,3334.0,6818.0,1593.0,6160.0,1131.0
242000,NaN,4983.0,2617.0,1470.0,3336.0,6819.0,1594.0,6160.0,1132.0
243000,NaN,4984.0,2618.0,1470.0,3337.0,6820.0,1594.0,6160.0,1134.0
244000,NaN,4984.0,2618.0,1470.0,3338.0,6820.0,1594.0,6161.0,1134.0
245000,NaN,4986.0,2618.0,1470.0,3339.0,6820.0,1594.0,6161.0,1135.0
246000,NaN,4986.0,2620.0,1470.0,3340.0,6823.0,1595.0,6161.0,1135.0
247000,NaN,4988.0,2622.0,1470.0,3341.0,6823.0,1595.0,6161.0,1135.0
248000,NaN,4989.0,2623.0,1470.0,3341.0,6824.0,1595.0,6162.0,1135.0
249000,NaN,4991.0,2624.0,1470.0,3343.0,6825.0,1595.0,6162.0,1135.0
250000,NaN,4993.0,2624.0,1470.0,3344.0,6825.0,1595.0,6162.0,1135.0
251000,NaN,4993.0,2625.0,1470.0,3345.0,6825.0,1595.0,6162.0,1135.0
252000,NaN,4996.0,2626.0,1470.0,3346.0,6825.0,1595.0,6163.0,1136.0
253000,NaN,4999.0,2627.0,1470.0,3347.0,6826.0,1595.0,6164.0,1136.0
254000,NaN,5000.0,2627.0,1470.0,3349.0,6827.0,1597.0,6166.0,1136.0
255000,NaN,5002.0,2628.0,1470.0,3350.0,6828.0,1597.0,6166.0,1136.0
256000,NaN,5004.0,2634.0,1470.0,3353.0,6829.0,1597.0,6166.0,1137.0
257000,NaN,5004.0,2635.0,1470.0,3353.0,6829.0,1598.0,6166.0,1137.0
258000,NaN,5004.0,2635.0,1470.0,3354.0,6830.0,1598.0,6166.0,1137.0
259000,NaN,5005.0,2636.0,1470.0,3354.0,6830.0,1598.0,6166.0,1137.0
260000,NaN,5006.0,2637.0,1470.0,3355.0,6831.0,1598.0,6166.0,1137.0
261000,NaN,5006.0,2637.0,1470.0,3357.0,6832.0,1599.0,6167.0,1137.0
262000,NaN,5007.0,2638.0,1470.0,3358.0,6832.0,1600.0,6169.0,1139.0
263000,NaN,5008.0,2639.0,1470.0,3358.0,6832.0,1601.0,6172.0,1139.0
264000,NaN,5009.0,2641.0,1470.0,3358.0,6832.0,1601.0,6173.0,1139.0
265000,NaN,5009.0,2642.0,1470.0,3359.0,6833.0,1601.0,6173.0,1139.0
266000,NaN,5012.0,2644.0,1470.0,3359.0,6833.0,1601.0,6173.0,1139.0
267000,NaN,5015.0,2646.0,1470.0,3360.0,6835.0,1601.0,6174.0,1139.0
268000,NaN,5018.0,2647.0,1470.0,3361.0,6836.0,1601.0,6174.0,1139.0
269000,NaN,5020.0,2647.0,1470.0,3364.0,6836.0,1601.0,6174.0,1139.0
270000,NaN,5020.0,2648.0,1470.0,3365.0,6836.0,1601.0,6175.0,1139.0
271000,NaN,5021.0,2649.0,1470.0,3366.0,6836.0,1604.0,6176.0,1139.0
272000,NaN,5023.0,2650.0,1470.0,3367.0,6836.0,1605.0,6177.0,1139.0
273000,NaN,5023.0,2650.0,1470.0,3367.0,6837.0,1605.0,6178.0,1139.0
274000,NaN,5024.0,2651.0,1470.0,3368.0,6838.0,1605.0,6179.0,1139.0
275000,NaN,5025.0,2653.0,1470.0,3368.0,6838.0,1605.0,6179.0,1139.0
276000,NaN,5027.0,2654.0,1470.0,3369.0,6838.0,1606.0,6180.0,1140.0
277000,NaN,5027.0,2656.0,1470.0,3370.0,6838.0,1606.0,6181.0,1140.0
278000,NaN,5028.0,2656.0,1470.0,3371.0,6838.0,1607.0,6182.0,1141.0
279000,NaN,5028.0,2656.0,1470.0,3371.0,6838.0,1607.0,6182.0,1141.0
280000,NaN,5029.0,2658.0,1470.0,3372.0,6838.0,1608.0,6182.0,1141.0
281000,NaN,5029.0,2658.0,1470.0,3374.0,6838.0,1608.0,6182.0,1141.0
282000,NaN,5029.0,2658.0,1470.0,3374.0,6838.0,1608.0,6182.0,1141.0
283000,NaN,5029.0,2660.0,1470.0,3375.0,6839.0,1610.0,6182.0,1141.0
284000,NaN,5030.0,2661.0,1470.0,3376.0,6839.0,1610.0,6183.0,1141.0
285000,NaN,5030.0,2662.0,1470.0,3377.0,6839.0,1610.0,6185.0,1142.0
286000,NaN,5031.0,2663.0,1470.0,3379.0,6839.0,1610.0,6186.0,1142.0
287000,NaN,5032.0,2665.0,1470.0,3380.0,6840.0,1610.0,6186.0,1142.0
288000,NaN,5032.0,2666.0,1470.0,3380.0,6841.0,1610.0,6186.0,1142.0
289000,NaN,5034.0,2668.0,1470.0,3382.0,6842.0,1610.0,6187.0,1142.0
290000,NaN,5035.0,2671.0,1470.0,3382.0,6842.0,1610.0,6187.0,1143.0
291000,NaN,5035.0,2671.0,1470.0,3382.0,6842.0,1611.0,6188.0,1143.0
292000,NaN,5035.0,2673.0,1470.0,3383.0,6842.0,1612.0,6188.0,1143.0
293000,NaN,5037.0,2674.0,1470.0,3383.0,6843.0,1613.0,6189.0,1143.0
294000,NaN,5039.0,2675.0,1470.0,3383.0,6843.0,1613.0,6189.0,1143.0
295000,NaN,5039.0,2675.0,1470.0,3385.0,6843.0,1613.0,6190.0,1143.0
296000,NaN,5040.0,2675.0,1470.0,3388.0,6843.0,1613.0,6190.0,1144.0
297000,NaN,5041.0,2675.0,1470.0,3389.0,6843.0,1613.0,6190.0,1144.0
298000,NaN,5041.0,2676.0,1470.0,3391.0,6843.0,1614.0,6190.0,1144.0
299000,NaN,5042.0,2679.0,1470.0,3391.0,6844.0,1614.0,6191.0,1144.0
300000,NaN,5045.0,2681.0,1470.0,3392.0,6845.0,1614.0,6192.0,1144.0
301000,NaN,5046.0,2682.0,1470.0,3392.0,6845.0,1614.0,6193.0,1144.0
302000,NaN,5046.0,2684.0,1470.0,3394.0,6845.0,1614.0,6194.0,1144.0
303000,NaN,5046.0,2685.0,1470.0,3394.0,6845.0,1614.0,6195.0,1144.0
304000,NaN,5046.0,2685.0,1470.0,3395.0,6845.0,1614.0,6195.0,1144.0
305000,NaN,5047.0,2688.0,1470.0,3396.0,6845.0,1614.0,6195.0,1144.0
306000,NaN,5047.0,2688.0,1470.0,3396.0,6845.0,1615.0,6196.0,1144.0
307000,NaN,5047.0,2689.0,1470.0,3398.0,6845.0,1616.0,6196.0,1144.0
308000,NaN,5049.0,2689.0,1470.0,3399.0,6846.0,1616.0,6196.0,1144.0
309000,NaN,5050.0,2689.0,1470.0,3399.0,6846.0,1616.0,6197.0,1145.0
310000,NaN,5050.0,2690.0,1470.0,3400.0,6846.0,1617.0,6197.0,1145.0
311000,NaN,5050.0,2692.0,1470.0,3403.0,6846.0,1617.0,6197.0,1145.0
312000,NaN,5050.0,2694.0,1470.0,3403.0,6846.0,1617.0,6197.0,1145.0
313000,NaN,5051.0,2696.0,1470.0,3403.0,6846.0,1618.0,6197.0,1145.0
314000,NaN,5052.0,2699.0,1470.0,3404.0,6847.0,1618.0,6197.0,1146.0
315000,NaN,5053.0,2699.0,1470.0,3404.0,6847.0,1618.0,6197.0,1146.0
316000,NaN,5053.0,2700.0,1470.0,3405.0,6847.0,1619.0,6197.0,1146.0
317000,NaN,5053.0,2700.0,1470.0,3405.0,6849.0,1619.0,6197.0,1146.0
318000,NaN,5054.0,2702.0,1470.0,3405.0,6850.0,1619.0,6198.0,1146.0
319000,NaN,5054.0,2702.0,1470.0,3405.0,6850.0,1619.0,6199.0,1146.0
320000,NaN,5054.0,2705.0,1470.0,3408.0,6850.0,1619.0,6201.0,1146.0
321000,NaN,5055.0,2707.0,1470.0,3408.0,6850.0,1619.0,6201.0,1146.0
322000,NaN,5055.0,2708.0,1470.0,3409.0,6851.0,1619.0,6204.0,1146.0
323000,NaN,5055.0,2710.0,1470.0,3410.0,6852.0,1619.0,6204.0,1146.0
324000,NaN,5056.0,2712.0,1470.0,3413.0,6852.0,1620.0,6204.0,1146.0
325000,NaN,5056.0,2712.0,1470.0,3413.0,6852.0,1620.0,6207.0,1146.0
326000,NaN,5057.0,2712.0,1470.0,3415.0,6852.0,1620.0,6207.0,1146.0
327000,NaN,5057.0,2712.0,1470.0,3415.0,6852.0,1620.0,6207.0,1146.0
328000,NaN,5058.0,2712.0,1470.0,3415.0,6852.0,1620.0,6207.0,1146.0
329000,NaN,5059.0,2712.0,1470.0,3415.0,6853.0,1620.0,6207.0,1146.0
330000,NaN,5059.0,2712.0,1470.0,3417.0,6853.0,1620.0,6207.0,1146.0
331000,NaN,5060.0,2713.0,1470.0,3419.0,6853.0,1620.0,6209.0,1146.0
332000,NaN,5060.0,2713.0,1470.0,3419.0,6853.0,1621.0,6209.0,1147.0
333000,NaN,5060.0,2714.0,1470.0,3419.0,6854.0,1622.0,6209.0,1147.0
334000,NaN,5061.0,2715.0,1470.0,3420.0,6854.0,1622.0,6211.0,1147.0
335000,NaN,5062.0,2715.0,1470.0,3422.0,6854.0,1624.0,6212.0,1147.0
336000,NaN,5064.0,2719.0,1470.0,3423.0,6854.0,1625.0,6212.0,1147.0
337000,NaN,5066.0,2719.0,1470.0,3424.0,6854.0,1626.0,6212.0,1147.0
338000,NaN,5066.0,2721.0,1470.0,3426.0,6854.0,1626.0,6212.0,1147.0
339000,NaN,5067.0,2721.0,1470.0,3427.0,6854.0,1626.0,6213.0,1147.0
340000,NaN,5067.0,2721.0,1470.0,3428.0,6854.0,1627.0,6214.0,1147.0
341000,NaN,5067.0,2722.0,1470.0,3429.0,6854.0,1627.0,6215.0,1147.0
342000,NaN,5068.0,2722.0,1470.0,3430.0,6854.0,1627.0,6215.0,1147.0
343000,NaN,5068.0,2723.0,1470.0,3430.0,6855.0,1627.0,6216.0,1148.0
344000,NaN,5069.0,2723.0,1470.0,3430.0,6855.0,1627.0,6216.0,1148.0
345000,NaN,5070.0,2723.0,1470.0,3431.0,6855.0,1627.0,6216.0,1148.0
346000,NaN,5070.0,2725.0,1470.0,3431.0,6855.0,1627.0,6216.0,1149.0
347000,NaN,5072.0,2725.0,1470.0,3433.0,6855.0,1627.0,6216.0,1149.0
348000,NaN,5072.0,2725.0,1470.0,3436.0,6857.0,1627.0,6216.0,1149.0
349000,NaN,5072.0,2727.0,1470.0,3436.0,6857.0,1627.0,6216.0,1149.0
350000,NaN,5072.0,2727.0,1470.0,3439.0,6857.0,1627.0,6216.0,1149.0
351000,NaN,5073.0,2729.0,1470.0,3439.0,6857.0,1627.0,6216.0,1149.0
352000,NaN,5073.0,2729.0,1470.0,3440.0,6857.0,1627.0,6216.0,1149.0
353000,NaN,5074.0,2729.0,1470.0,3440.0,6857.0,1627.0,6216.0,1149.0
354000,NaN,5074.0,2729.0,1470.0,3440.0,6857.0,1627.0,6217.0,1149.0
355000,NaN,5075.0,2729.0,1470.0,3441.0,6857.0,1627.0,6217.0,1149.0
356000,NaN,5077.0,2731.0,1470.0,3442.0,6857.0,1627.0,6217.0,1150.0
357000,NaN,5077.0,2732.0,1470.0,3443.0,6857.0,1627.0,6217.0,1150.0
358000,NaN,5078.0,2732.0,1470.0,3443.0,6858.0,1627.0,6217.0,1150.0
359000,NaN,5079.0,2732.0,1470.0,3443.0,6858.0,1628.0,6218.0,1150.0
360000,NaN,5079.0,2735.0,1470.0,3444.0,6858.0,1628.0,6218.0,1150.0
361000,NaN,5080.0,2737.0,1470.0,3445.0,6859.0,1628.0,6219.0,1150.0
362000,NaN,5080.0,2738.0,1470.0,3446.0,6860.0,1628.0,6219.0,1150.0
363000,NaN,5081.0,2738.0,1470.0,3447.0,6860.0,1629.0,6219.0,1151.0
364000,NaN,5082.0,2738.0,1470.0,3449.0,6860.0,1629.0,6219.0,1151.0
365000,NaN,5082.0,2738.0,1470.0,3450.0,6860.0,1629.0,6220.0,1151.0
366000,NaN,5084.0,2739.0,1470.0,3451.0,6860.0,1630.0,6220.0,1151.0
367000,NaN,5086.0,2742.0,1470.0,3451.0,6860.0,1630.0,6221.0,1151.0
368000,NaN,5086.0,2742.0,1470.0,3454.0,6860.0,1630.0,6221.0,1151.0
369000,NaN,5088.0,2744.0,1470.0,3454.0,6861.0,1630.0,6221.0,1152.0
370000,NaN,5089.0,2744.0,1470.0,3455.0,6861.0,1630.0,6222.0,1152.0
371000,NaN,5089.0,2745.0,1470.0,3455.0,6861.0,1631.0,6222.0,1152.0
372000,NaN,5089.0,2745.0,1470.0,3455.0,6862.0,1631.0,6222.0,1152.0
373000,NaN,5089.0,2746.0,1470.0,3457.0,6862.0,1631.0,6222.0,1152.0
374000,NaN,5091.0,2748.0,1470.0,3457.0,6863.0,1631.0,6222.0,1152.0
375000,NaN,5091.0,2749.0,1470.0,3458.0,6864.0,1631.0,6222.0,1152.0
376000,NaN,5092.0,2749.0,1470.0,3459.0,6864.0,1631.0,6223.0,1152.0
377000,NaN,5093.0,2750.0,1470.0,3462.0,6864.0,1631.0,6224.0,1152.0
378000,NaN,5093.0,2750.0,1470.0,3464.0,6864.0,1631.0,6224.0,1153.0
379000,NaN,5094.0,2751.0,1470.0,3466.0,6864.0,1631.0,6224.0,1153.0
380000,NaN,5094.0,2751.0,1470.0,3466.0,6865.0,1631.0,6225.0,1153.0
381000,NaN,5095.0,2751.0,1470.0,3468.0,6866.0,1631.0,6225.0,1153.0
382000,NaN,5095.0,2751.0,1470.0,3468.0,6866.0,1633.0,6226.0,1153.0
383000,NaN,5095.0,2751.0,1470.0,3468.0,6866.0,1633.0,6226.0,1154.0
384000,NaN,5095.0,2752.0,1470.0,3468.0,6866.0,1633.0,6226.0,1154.0
385000,NaN,5095.0,2753.0,1470.0,3468.0,6866.0,1633.0,6227.0,1154.0
386000,NaN,5096.0,2753.0,1470.0,3468.0,6866.0,1633.0,6228.0,1154.0
387000,NaN,5097.0,2755.0,1470.0,3468.0,6867.0,1634.0,6229.0,1154.0
388000,NaN,5100.0,2755.0,1470.0,3468.0,6867.0,1634.0,6229.0,1154.0
389000,NaN,5100.0,2756.0,1470.0,3469.0,6868.0,1634.0,6229.0,1154.0
390000,NaN,5101.0,2756.0,1470.0,3469.0,6869.0,1635.0,6229.0,1155.0
391000,NaN,5101.0,2756.0,1470.0,3470.0,6869.0,1635.0,6229.0,1155.0
392000,NaN,5101.0,2757.0,1470.0,3471.0,6869.0,1635.0,6229.0,1156.0
393000,NaN,5103.0,2758.0,1470.0,3472.0,6870.0,1635.0,6229.0,1156.0
394000,NaN,5103.0,2758.0,1470.0,3472.0,6870.0,1635.0,6229.0,1156.0
395000,NaN,5103.0,2760.0,1470.0,3472.0,6870.0,1636.0,6229.0,1156.0
396000,NaN,5103.0,2761.0,1470.0,3475.0,6870.0,1636.0,6229.0,1156.0
397000,NaN,5103.0,2762.0,1470.0,3475.0,6870.0,1636.0,6230.0,1156.0
398000,NaN,5103.0,2762.0,1470.0,3475.0,6871.0,1637.0,6230.0,1157.0
399000,NaN,5105.0,2763.0,1470.0,3475.0,6871.0,1637.0,6230.0,1157.0
400000,NaN,5105.0,2763.0,1470.0,3477.0,6872.0,1637.0,6230.0,1157.0
401000,NaN,5105.0,2763.0,1470.0,3477.0,6872.0,1637.0,6230.0,1157.0
402000,NaN,5106.0,2763.0,1470.0,3478.0,6872.0,1637.0,6231.0,1158.0
403000,NaN,5107.0,2763.0,1470.0,3479.0,6872.0,1637.0,6232.0,1158.0
404000,NaN,5111.0,2763.0,1470.0,3481.0,6872.0,1637.0,6232.0,1158.0
405000,NaN,5112.0,2763.0,1470.0,3481.0,6873.0,1637.0,6232.0,1158.0
406000,NaN,5114.0,2763.0,1470.0,3483.0,6873.0,1637.0,6232.0,1158.0
407000,NaN,5114.0,2763.0,1470.0,3485.0,6874.0,1637.0,6232.0,1160.0
408000,NaN,5114.0,2764.0,1470.0,3486.0,6874.0,1637.0,6234.0,1161.0
409000,NaN,5116.0,2764.0,1470.0,3486.0,6875.0,1637.0,6235.0,1161.0
410000,NaN,5117.0,2764.0,1470.0,3488.0,6876.0,1637.0,6238.0,1161.0
411000,NaN,5118.0,2764.0,1470.0,3488.0,6876.0,1637.0,6238.0,1161.0
412000,NaN,5120.0,2764.0,1470.0,3488.0,6876.0,1637.0,6238.0,1161.0
413000,NaN,5120.0,2764.0,1470.0,3488.0,6876.0,1638.0,6238.0,1161.0
414000,NaN,5120.0,2764.0,1470.0,3489.0,6876.0,1638.0,6238.0,1161.0
415000,NaN,5121.0,2764.0,1470.0,3489.0,6877.0,1638.0,6240.0,1162.0
416000,NaN,5121.0,2764.0,1470.0,3491.0,6877.0,1638.0,6240.0,1162.0
417000,NaN,5121.0,2765.0,1470.0,3493.0,6879.0,1638.0,6242.0,1162.0
418000,NaN,5122.0,2765.0,1470.0,3493.0,6879.0,1638.0,6242.0,1162.0
419000,NaN,5124.0,2765.0,1470.0,3493.0,6879.0,1638.0,6242.0,1163.0
420000,NaN,5124.0,2766.0,1470.0,3494.0,6880.0,1638.0,6242.0,1163.0
421000,NaN,5124.0,2766.0,1470.0,3494.0,6881.0,1638.0,6242.0,1163.0
422000,NaN,5125.0,2766.0,1470.0,3495.0,6881.0,1638.0,6242.0,1163.0
423000,NaN,5125.0,2768.0,1470.0,3496.0,6881.0,1639.0,6242.0,1163.0
424000,NaN,5125.0,2769.0,1470.0,3497.0,6881.0,1640.0,6242.0,1163.0
425000,NaN,5125.0,2769.0,1470.0,3497.0,6881.0,1640.0,6243.0,1163.0
426000,NaN,5125.0,2771.0,1470.0,3498.0,6882.0,1640.0,6244.0,1164.0
427000,NaN,5127.0,2771.0,1470.0,3499.0,6883.0,1640.0,6245.0,1164.0
428000,NaN,5128.0,2771.0,1470.0,3500.0,6883.0,1640.0,6247.0,1164.0
429000,NaN,5130.0,2771.0,1470.0,3500.0,6883.0,1640.0,6247.0,1164.0
430000,NaN,5130.0,2773.0,1470.0,3500.0,6883.0,1640.0,6247.0,1164.0
431000,NaN,5130.0,2774.0,1470.0,3500.0,6883.0,1641.0,6247.0,1164.0
432000,NaN,5132.0,2775.0,1470.0,3500.0,6884.0,1641.0,6248.0,1164.0
433000,NaN,5132.0,2777.0,1470.0,3502.0,6885.0,1641.0,6248.0,1164.0
434000,NaN,5133.0,2779.0,1470.0,3502.0,6885.0,1641.0,6248.0,1165.0
435000,NaN,5133.0,2779.0,1470.0,3502.0,6885.0,1641.0,6248.0,1165.0
436000,NaN,5134.0,2779.0,1470.0,3503.0,6886.0,1642.0,6248.0,1165.0
437000,NaN,5134.0,2781.0,1470.0,3504.0,6886.0,1642.0,6248.0,1165.0
438000,NaN,5134.0,2782.0,1470.0,3506.0,6887.0,1642.0,6248.0,1165.0
439000,NaN,5134.0,2783.0,1470.0,3506.0,6887.0,1643.0,6248.0,1165.0
440000,NaN,5134.0,2783.0,1470.0,3506.0,6888.0,1643.0,6248.0,1165.0
441000,NaN,5134.0,2784.0,1470.0,3509.0,6888.0,1643.0,6248.0,1165.0
442000,NaN,5135.0,2785.0,1470.0,3510.0,6888.0,1643.0,6249.0,1165.0
443000,NaN,5136.0,2786.0,1470.0,3510.0,6888.0,1643.0,6249.0,1165.0
444000,NaN,5136.0,2786.0,1470.0,3510.0,6888.0,1643.0,6249.0,1166.0
445000,NaN,5136.0,2787.0,1470.0,3510.0,6889.0,1643.0,6250.0,1168.0
446000,NaN,5136.0,2788.0,1470.0,3510.0,6890.0,1643.0,6251.0,1168.0
447000,NaN,5137.0,2788.0,1470.0,3510.0,6891.0,1643.0,6252.0,1168.0
448000,NaN,5139.0,2790.0,1470.0,3510.0,6891.0,1645.0,6252.0,1168.0
449000,NaN,5139.0,2790.0,1470.0,3510.0,6891.0,1645.0,6253.0,1168.0
450000,NaN,5139.0,2791.0,1470.0,3511.0,6891.0,1645.0,6256.0,1169.0
451000,NaN,5140.0,2791.0,1470.0,3512.0,6891.0,1646.0,6256.0,1170.0
452000,NaN,5140.0,2791.0,1470.0,3513.0,6891.0,1646.0,6256.0,1170.0
453000,NaN,5140.0,2791.0,1470.0,3513.0,6891.0,1646.0,6257.0,1171.0
454000,NaN,5140.0,2791.0,1470.0,3513.0,6891.0,1646.0,6257.0,1172.0
455000,NaN,5141.0,2792.0,1470.0,3514.0,6891.0,1646.0,6258.0,1172.0
456000,NaN,5141.0,2793.0,1470.0,3515.0,6891.0,1646.0,6258.0,1172.0
457000,NaN,5143.0,2794.0,1470.0,3515.0,6891.0,1646.0,6258.0,1172.0
458000,NaN,5144.0,2795.0,1470.0,3516.0,6891.0,1646.0,6259.0,1172.0
459000,NaN,5144.0,2795.0,1470.0,3516.0,6891.0,1646.0,6259.0,1172.0
460000,NaN,5144.0,2795.0,1470.0,3517.0,6892.0,1646.0,6260.0,1172.0
461000,NaN,5146.0,2796.0,1470.0,3517.0,6893.0,1647.0,6260.0,1172.0
462000,NaN,5146.0,2797.0,1470.0,3519.0,6893.0,1647.0,6260.0,1172.0
463000,NaN,5146.0,2798.0,1470.0,3519.0,6893.0,1647.0,6260.0,1172.0
464000,NaN,5146.0,2798.0,1470.0,3519.0,6893.0,1648.0,6260.0,1172.0
465000,NaN,5147.0,2799.0,1470.0,3521.0,6893.0,1648.0,6261.0,1172.0
466000,NaN,5147.0,2799.0,1470.0,3522.0,6894.0,1648.0,6261.0,1172.0
467000,NaN,5147.0,2799.0,1470.0,3523.0,6896.0,1648.0,6261.0,1172.0
468000,NaN,5147.0,2799.0,1470.0,3524.0,6896.0,1648.0,6261.0,1172.0
469000,NaN,5150.0,2799.0,1470.0,3524.0,6896.0,1649.0,6261.0,1172.0
470000,NaN,5150.0,2799.0,1470.0,3524.0,6896.0,1649.0,6261.0,1172.0
471000,NaN,5151.0,2799.0,1470.0,3524.0,6896.0,1650.0,6261.0,1172.0
472000,NaN,5152.0,2799.0,1470.0,3524.0,6896.0,1650.0,6261.0,1172.0
473000,NaN,5153.0,2799.0,1470.0,3524.0,6897.0,1650.0,6263.0,1172.0
474000,NaN,5154.0,2800.0,1470.0,3525.0,6898.0,1650.0,6263.0,1172.0
475000,NaN,5156.0,2801.0,1470.0,3525.0,6898.0,1650.0,6263.0,1172.0
476000,NaN,5157.0,2801.0,1470.0,3525.0,6898.0,1650.0,6263.0,1172.0
477000,NaN,5159.0,2802.0,1470.0,3526.0,6898.0,1650.0,6264.0,1172.0
478000,NaN,5159.0,2802.0,1470.0,3527.0,6899.0,1650.0,6264.0,1172.0
479000,NaN,5159.0,2802.0,1470.0,3527.0,6899.0,1651.0,6265.0,1173.0
480000,NaN,5160.0,2803.0,1470.0,3527.0,6899.0,1651.0,6265.0,1173.0
481000,NaN,5160.0,2803.0,1470.0,3528.0,6899.0,1651.0,6268.0,1173.0
482000,NaN,5161.0,2803.0,1470.0,3529.0,6899.0,1651.0,6268.0,1173.0
483000,NaN,5161.0,2803.0,1470.0,3529.0,6900.0,1651.0,6268.0,1173.0
484000,NaN,5161.0,2804.0,1470.0,3530.0,6900.0,1651.0,6269.0,1173.0
485000,NaN,5161.0,2805.0,1470.0,3533.0,6900.0,1651.0,6269.0,1173.0
486000,NaN,5161.0,2807.0,1470.0,3533.0,6900.0,1651.0,6269.0,1173.0
487000,NaN,5161.0,2807.0,1470.0,3533.0,6900.0,1651.0,6270.0,1173.0
488000,NaN,5161.0,2808.0,1470.0,3533.0,6900.0,1652.0,6270.0,1173.0
489000,NaN,5161.0,2808.0,1470.0,3534.0,6900.0,1652.0,6271.0,1173.0
490000,NaN,5161.0,2808.0,1470.0,3534.0,6901.0,1653.0,6271.0,1173.0
491000,NaN,5161.0,2809.0,1470.0,3535.0,6901.0,1654.0,6272.0,1174.0
492000,NaN,5162.0,2809.0,1470.0,3536.0,6901.0,1656.0,6273.0,1174.0
493000,NaN,5162.0,2809.0,1470.0,3537.0,6901.0,1656.0,6274.0,1174.0
494000,NaN,5163.0,2810.0,1470.0,3538.0,6901.0,1656.0,6275.0,1174.0
495000,NaN,5163.0,2810.0,1470.0,3538.0,6902.0,1656.0,6276.0,1175.0
496000,NaN,5163.0,2810.0,1470.0,3538.0,6902.0,1656.0,6276.0,1175.0
497000,NaN,5163.0,2812.0,1470.0,3538.0,6902.0,1656.0,6276.0,1175.0
498000,NaN,5164.0,2813.0,1470.0,3538.0,6902.0,1656.0,6276.0,1175.0
499000,NaN,5165.0,2814.0,1470.0,3539.0,6902.0,1656.0,6276.0,1175.0
500000,NaN,5166.0,2814.0,1470.0,3540.0,6902.0,1656.0,6276.0,1175.0
501000,NaN,5166.0,2815.0,1470.0,3540.0,6902.0,1656.0,6276.0,1175.0
502000,NaN,5166.0,2816.0,1470.0,3541.0,6902.0,1656.0,6277.0,1175.0
503000,NaN,5168.0,2817.0,1470.0,3542.0,6903.0,1656.0,6277.0,1175.0
504000,NaN,5168.0,2819.0,1470.0,3543.0,6903.0,1656.0,6277.0,1175.0
505000,NaN,5168.0,2819.0,1470.0,3544.0,6904.0,1658.0,6277.0,1175.0
506000,NaN,5168.0,2820.0,1470.0,3545.0,6904.0,1658.0,6278.0,1175.0
507000,NaN,5169.0,2820.0,1470.0,3546.0,6904.0,1659.0,6278.0,1175.0
508000,NaN,5169.0,2821.0,1470.0,3547.0,6905.0,1659.0,6280.0,1175.0
509000,NaN,5169.0,2821.0,1470.0,3547.0,6906.0,1660.0,6281.0,1175.0
510000,NaN,5170.0,2823.0,1470.0,3547.0,6906.0,1661.0,6282.0,1175.0
511000,NaN,5170.0,2823.0,1470.0,3547.0,6906.0,1661.0,6283.0,1175.0
512000,NaN,5170.0,2823.0,1470.0,3548.0,6907.0,1661.0,6283.0,1175.0
513000,NaN,5170.0,2824.0,1470.0,3549.0,6908.0,1661.0,6284.0,1175.0
514000,NaN,5170.0,2824.0,1470.0,3549.0,6909.0,1661.0,6284.0,1175.0
515000,NaN,5170.0,2825.0,1470.0,3549.0,6909.0,1661.0,6284.0,1175.0
516000,NaN,5170.0,2825.0,1470.0,3549.0,6909.0,1661.0,6284.0,1175.0
517000,NaN,5170.0,2826.0,1470.0,3549.0,6910.0,1662.0,6285.0,1176.0
518000,NaN,5170.0,2827.0,1470.0,3550.0,6910.0,1663.0,6285.0,1176.0
519000,NaN,5170.0,2827.0,1470.0,3551.0,6910.0,1663.0,6285.0,1176.0
520000,NaN,5170.0,2827.0,1470.0,3552.0,6911.0,1663.0,6285.0,1177.0
521000,NaN,5170.0,2827.0,1470.0,3552.0,6911.0,1663.0,6285.0,1177.0
522000,NaN,5170.0,2827.0,1470.0,3553.0,6911.0,1664.0,6285.0,1177.0
523000,NaN,5170.0,2828.0,1470.0,3555.0,6911.0,1664.0,6285.0,1178.0
524000,NaN,5170.0,2828.0,1470.0,3555.0,6911.0,1665.0,6285.0,1178.0
525000,NaN,5170.0,2828.0,1470.0,3557.0,6911.0,1665.0,6286.0,1179.0
526000,NaN,5170.0,2828.0,1470.0,3557.0,6911.0,1665.0,6286.0,1179.0
527000,NaN,5171.0,2828.0,1470.0,3558.0,6912.0,1665.0,6286.0,1179.0
528000,NaN,5172.0,2828.0,1470.0,3560.0,6912.0,1665.0,6286.0,1179.0
529000,NaN,5172.0,2829.0,1470.0,3560.0,6912.0,1665.0,6287.0,1179.0
530000,NaN,5172.0,2829.0,1470.0,3560.0,6912.0,1665.0,6287.0,1179.0
531000,NaN,5173.0,2829.0,1470.0,3561.0,6912.0,1665.0,6287.0,1179.0
532000,NaN,5174.0,2829.0,1470.0,3561.0,6912.0,1665.0,6287.0,1180.0
533000,NaN,5175.0,2829.0,1470.0,3561.0,6913.0,1665.0,6289.0,1180.0
534000,NaN,5175.0,2829.0,1470.0,3561.0,6913.0,1665.0,6289.0,1180.0
535000,NaN,5175.0,2829.0,1470.0,3563.0,6914.0,1665.0,6291.0,1180.0
536000,NaN,5175.0,2830.0,1470.0,3563.0,6914.0,1665.0,6291.0,1180.0
537000,NaN,5175.0,2830.0,1470.0,3563.0,6914.0,1665.0,6291.0,1180.0
538000,NaN,5175.0,2831.0,1470.0,3564.0,6914.0,1665.0,6292.0,1180.0
539000,NaN,5175.0,2832.0,1470.0,3566.0,6914.0,1666.0,6293.0,1180.0
540000,NaN,5175.0,2832.0,1470.0,3566.0,6914.0,1666.0,6294.0,1180.0
541000,NaN,5176.0,2832.0,1470.0,3568.0,6914.0,1666.0,6294.0,1180.0
542000,NaN,5177.0,2832.0,1470.0,3568.0,6914.0,1667.0,6295.0,1180.0
543000,NaN,5177.0,2832.0,1470.0,3568.0,6914.0,1667.0,6295.0,1180.0
544000,NaN,5177.0,2833.0,1470.0,3568.0,6914.0,1667.0,6295.0,1180.0
545000,NaN,5178.0,2833.0,1470.0,3568.0,6915.0,1667.0,6295.0,1180.0
546000,NaN,5178.0,2833.0,1470.0,3568.0,6915.0,1667.0,6295.0,1180.0
547000,NaN,5178.0,2833.0,1470.0,3568.0,6915.0,1668.0,6295.0,1180.0
548000,NaN,5178.0,2833.0,1470.0,3569.0,6915.0,1668.0,6295.0,1180.0
549000,NaN,5178.0,2835.0,1470.0,3569.0,6916.0,1668.0,6295.0,1180.0
550000,NaN,5178.0,2835.0,1470.0,3569.0,6916.0,1668.0,6296.0,1180.0
551000,NaN,5179.0,2835.0,1470.0,3569.0,6917.0,1668.0,6297.0,1180.0
552000,NaN,5179.0,2836.0,1470.0,3569.0,6917.0,1668.0,6297.0,1180.0
553000,NaN,5179.0,2837.0,1470.0,3569.0,6917.0,1668.0,6297.0,1180.0
554000,NaN,5179.0,2837.0,1470.0,3572.0,6918.0,1668.0,6297.0,1180.0
555000,NaN,5180.0,2837.0,1470.0,3572.0,6918.0,1668.0,6298.0,1180.0
556000,NaN,5182.0,2837.0,1470.0,3572.0,6919.0,1668.0,6299.0,1180.0
557000,NaN,5182.0,2837.0,1470.0,3572.0,6920.0,1668.0,6299.0,1180.0
558000,NaN,5182.0,2837.0,1470.0,3572.0,6920.0,1668.0,6299.0,1180.0
559000,NaN,5183.0,2838.0,1470.0,3572.0,6920.0,1669.0,6299.0,1180.0
560000,NaN,5183.0,2838.0,1470.0,3572.0,6921.0,1669.0,6299.0,1180.0
561000,NaN,5183.0,2839.0,1470.0,3572.0,6921.0,1669.0,6300.0,1180.0
562000,NaN,5183.0,2839.0,1470.0,3572.0,6921.0,1669.0,6300.0,1180.0
563000,NaN,5183.0,2839.0,1470.0,3575.0,6921.0,1670.0,6300.0,1180.0
564000,NaN,5183.0,2839.0,1470.0,3575.0,6921.0,1670.0,6301.0,1180.0
565000,NaN,5183.0,2839.0,1470.0,3575.0,6921.0,1670.0,6301.0,1180.0
566000,NaN,5184.0,2840.0,1470.0,3577.0,6921.0,1670.0,6301.0,1180.0
567000,NaN,5185.0,2841.0,1470.0,3577.0,6921.0,1670.0,6301.0,1180.0
568000,NaN,5185.0,2841.0,1470.0,3577.0,6921.0,1672.0,6301.0,1180.0
569000,NaN,5185.0,2841.0,1470.0,3577.0,6921.0,1672.0,6302.0,1180.0
570000,NaN,5185.0,2841.0,1470.0,3577.0,6923.0,1672.0,6302.0,1180.0
571000,NaN,5186.0,2841.0,1470.0,3578.0,6923.0,1672.0,6302.0,1180.0
572000,NaN,5186.0,2841.0,1470.0,3578.0,6923.0,1672.0,6303.0,1180.0
573000,NaN,5187.0,2841.0,1470.0,3580.0,6923.0,1672.0,6303.0,1180.0
574000,NaN,5187.0,2841.0,1470.0,3581.0,6923.0,1672.0,6304.0,1181.0
575000,NaN,5187.0,2841.0,1470.0,3581.0,6923.0,1672.0,6304.0,1181.0
576000,NaN,5188.0,2842.0,1470.0,3581.0,6923.0,1672.0,6304.0,1181.0
577000,NaN,5188.0,2844.0,1470.0,3582.0,6923.0,1674.0,6304.0,1182.0
578000,NaN,5190.0,2844.0,1470.0,3584.0,6923.0,1675.0,6304.0,1182.0
579000,NaN,5190.0,2844.0,1470.0,3584.0,6923.0,1675.0,6304.0,1182.0
580000,NaN,5191.0,2844.0,1470.0,3586.0,6923.0,1675.0,6304.0,1182.0
581000,NaN,5191.0,2845.0,1470.0,3586.0,6923.0,1675.0,6304.0,1182.0
582000,NaN,5193.0,2850.0,1470.0,3586.0,6924.0,1675.0,6304.0,1182.0
583000,NaN,5193.0,2850.0,1470.0,3586.0,6924.0,1675.0,6304.0,1182.0
584000,NaN,5194.0,2850.0,1470.0,3586.0,6924.0,1675.0,6304.0,1182.0
585000,NaN,5194.0,2850.0,1470.0,3587.0,6924.0,1675.0,6305.0,1182.0
586000,NaN,5194.0,2852.0,1470.0,3588.0,6924.0,1675.0,6305.0,1182.0
587000,NaN,5194.0,2852.0,1470.0,3588.0,6924.0,1675.0,6306.0,1182.0
588000,NaN,5195.0,2852.0,1470.0,3588.0,6925.0,1675.0,6306.0,1182.0
589000,NaN,5196.0,2853.0,1470.0,3588.0,6925.0,1675.0,6307.0,1182.0
590000,NaN,5196.0,2854.0,1470.0,3589.0,6925.0,1675.0,6307.0,1182.0
591000,NaN,5196.0,2855.0,1470.0,3590.0,6925.0,1675.0,6307.0,1182.0
592000,NaN,5197.0,2858.0,1470.0,3591.0,6925.0,1675.0,6307.0,1182.0
593000,NaN,5198.0,2859.0,1470.0,3591.0,6926.0,1676.0,6307.0,1182.0
594000,NaN,5200.0,2859.0,1470.0,3591.0,6926.0,1676.0,6307.0,1182.0
595000,NaN,5201.0,2859.0,1470.0,3591.0,6926.0,1676.0,6307.0,1182.0
596000,NaN,5201.0,2859.0,1470.0,3593.0,6926.0,1677.0,6307.0,1182.0
597000,NaN,5201.0,2859.0,1470.0,3595.0,6926.0,1677.0,6307.0,1182.0
598000,NaN,5203.0,2860.0,1470.0,3595.0,6927.0,1678.0,6307.0,1182.0
599000,NaN,5204.0,2860.0,1470.0,3595.0,6927.0,1678.0,6307.0,1182.0
600000,NaN,5204.0,2860.0,1470.0,3596.0,6927.0,1678.0,6307.0,1182.0
601000,NaN,5204.0,2860.0,1470.0,3596.0,6927.0,1678.0,6307.0,1182.0
602000,NaN,5204.0,2860.0,1470.0,3596.0,6927.0,1678.0,6308.0,1182.0
603000,NaN,5204.0,2861.0,1470.0,3596.0,6927.0,1678.0,6308.0,1182.0
604000,NaN,5205.0,2861.0,1470.0,3596.0,6927.0,1678.0,6309.0,1182.0
605000,NaN,5206.0,2861.0,1470.0,3596.0,6927.0,1679.0,6309.0,1182.0
606000,NaN,5206.0,2861.0,1470.0,3597.0,6927.0,1679.0,6309.0,1182.0
607000,NaN,5207.0,2861.0,1470.0,3598.0,6927.0,1679.0,6309.0,1182.0
608000,NaN,5209.0,2862.0,1470.0,3598.0,6927.0,1679.0,6309.0,1182.0
609000,NaN,5209.0,2863.0,1470.0,3600.0,6927.0,1679.0,6309.0,1182.0
610000,NaN,5209.0,2863.0,1470.0,3600.0,6927.0,1682.0,6309.0,1182.0
611000,NaN,5209.0,2863.0,1470.0,3600.0,6927.0,1682.0,6309.0,1182.0
612000,NaN,5209.0,2863.0,1470.0,3600.0,6927.0,1682.0,6309.0,1182.0
613000,NaN,5210.0,2863.0,1470.0,3600.0,6927.0,1682.0,6309.0,1182.0
614000,NaN,5210.0,2863.0,1470.0,3600.0,6927.0,1683.0,6309.0,1182.0
615000,NaN,5210.0,2863.0,1470.0,3600.0,6928.0,1683.0,6309.0,1182.0
616000,NaN,5211.0,2864.0,1470.0,3601.0,6930.0,1683.0,6311.0,1183.0
617000,NaN,5212.0,2865.0,1470.0,3601.0,6931.0,1683.0,6311.0,1183.0
618000,NaN,5212.0,2866.0,1470.0,3603.0,6931.0,1683.0,6312.0,1183.0
619000,NaN,5212.0,2866.0,1470.0,3606.0,6932.0,1684.0,6312.0,1183.0
620000,NaN,5213.0,2866.0,1470.0,3607.0,6932.0,1685.0,6313.0,1183.0
621000,NaN,5215.0,2866.0,1470.0,3608.0,6932.0,1685.0,6314.0,1183.0
622000,NaN,5215.0,2866.0,1470.0,3608.0,6932.0,1685.0,6314.0,1184.0
623000,NaN,5216.0,2866.0,1470.0,3608.0,6932.0,1685.0,6314.0,1184.0
624000,NaN,5216.0,2866.0,1470.0,3608.0,6933.0,1685.0,6314.0,1184.0
625000,NaN,5216.0,2866.0,1470.0,3610.0,6933.0,1685.0,6314.0,1185.0
626000,NaN,5216.0,2866.0,1470.0,3613.0,6933.0,1686.0,6314.0,1185.0
627000,NaN,5216.0,2867.0,1470.0,3613.0,6933.0,1686.0,6314.0,1185.0
628000,NaN,5217.0,2868.0,1470.0,3613.0,6933.0,1686.0,6314.0,1185.0
629000,NaN,5217.0,2868.0,1470.0,3614.0,6933.0,1686.0,6314.0,1185.0
630000,NaN,5219.0,2870.0,1470.0,3615.0,6933.0,1686.0,6314.0,1185.0
631000,NaN,5221.0,2870.0,1470.0,3615.0,6933.0,1686.0,6314.0,1186.0
632000,NaN,5222.0,2871.0,1470.0,3616.0,6933.0,1687.0,6314.0,1187.0
633000,NaN,5222.0,2871.0,1470.0,3616.0,6935.0,1687.0,6314.0,1187.0
634000,NaN,5223.0,2871.0,1470.0,3617.0,6935.0,1687.0,6314.0,1188.0
635000,NaN,5223.0,2871.0,1470.0,3617.0,6935.0,1687.0,6315.0,1188.0
636000,NaN,5223.0,2871.0,1470.0,3617.0,6935.0,1687.0,6316.0,1188.0
637000,NaN,5224.0,2871.0,1470.0,3617.0,6935.0,1687.0,6316.0,1189.0
638000,NaN,5224.0,2872.0,1470.0,3617.0,6935.0,1687.0,6316.0,1189.0
639000,NaN,5224.0,2872.0,1470.0,3617.0,6935.0,1687.0,6316.0,1189.0
640000,NaN,5224.0,2872.0,1470.0,3618.0,6935.0,1687.0,6316.0,1189.0
641000,NaN,5224.0,2872.0,1470.0,3618.0,6935.0,1687.0,6316.0,1189.0
642000,NaN,5224.0,2872.0,1470.0,3618.0,6936.0,1687.0,6316.0,1189.0
643000,NaN,5224.0,2872.0,1470.0,3618.0,6936.0,1687.0,6316.0,1189.0
644000,NaN,5224.0,2872.0,1470.0,3618.0,6936.0,1687.0,6316.0,1189.0
645000,NaN,5224.0,2872.0,1470.0,3618.0,6936.0,1687.0,6316.0,1189.0
646000,NaN,5224.0,2874.0,1470.0,3619.0,6937.0,1687.0,6316.0,1189.0
647000,NaN,5226.0,2875.0,1470.0,3619.0,6937.0,1688.0,6316.0,1189.0
648000,NaN,5226.0,2875.0,1470.0,3619.0,6937.0,1688.0,6316.0,1189.0
649000,NaN,5226.0,2876.0,1470.0,3619.0,6937.0,1688.0,6316.0,1189.0
650000,NaN,5226.0,2876.0,1470.0,3619.0,6937.0,1688.0,6316.0,1189.0
651000,NaN,5228.0,2876.0,1470.0,3621.0,6939.0,1688.0,6316.0,1190.0
652000,NaN,5228.0,2877.0,1470.0,3621.0,6939.0,1688.0,6317.0,1190.0
653000,NaN,5229.0,2877.0,1470.0,3621.0,6940.0,1688.0,6317.0,1190.0
654000,NaN,5230.0,2877.0,1470.0,3621.0,6940.0,1688.0,6317.0,1190.0
655000,NaN,5230.0,2878.0,1470.0,3622.0,6941.0,1689.0,6317.0,1190.0
656000,NaN,5230.0,2878.0,1470.0,3623.0,6941.0,1689.0,6317.0,1190.0
657000,NaN,5230.0,2879.0,1470.0,3623.0,6941.0,1689.0,6317.0,1190.0
658000,NaN,5230.0,2879.0,1470.0,3624.0,6941.0,1689.0,6317.0,1190.0
659000,NaN,5230.0,2879.0,1470.0,3624.0,6942.0,1689.0,6317.0,1190.0
660000,NaN,5230.0,2881.0,1470.0,3628.0,6943.0,1689.0,6317.0,1190.0
661000,NaN,5230.0,2882.0,1470.0,3628.0,6944.0,1689.0,6317.0,1190.0
662000,NaN,5230.0,2883.0,1470.0,3628.0,6944.0,1689.0,6317.0,1190.0
663000,NaN,5230.0,2883.0,1470.0,3629.0,6944.0,1690.0,6317.0,1190.0
664000,NaN,5231.0,2883.0,1470.0,3629.0,6945.0,1690.0,6317.0,1190.0
665000,NaN,5232.0,2883.0,1470.0,3629.0,6945.0,1691.0,6317.0,1190.0
666000,NaN,5232.0,2883.0,1470.0,3630.0,6945.0,1691.0,6317.0,1190.0
667000,NaN,5233.0,2883.0,1470.0,3630.0,6946.0,1691.0,6317.0,1190.0
668000,NaN,5233.0,2883.0,1470.0,3630.0,6946.0,1691.0,6318.0,1190.0
669000,NaN,5234.0,2884.0,1470.0,3630.0,6948.0,1691.0,6318.0,1190.0
670000,NaN,5235.0,2884.0,1470.0,3631.0,6949.0,1691.0,6319.0,1190.0
671000,NaN,5235.0,2884.0,1470.0,3631.0,6950.0,1691.0,6319.0,1190.0
672000,NaN,5235.0,2884.0,1470.0,3633.0,6950.0,1691.0,6319.0,1190.0
673000,NaN,5235.0,2884.0,1470.0,3633.0,6950.0,1692.0,6319.0,1190.0
674000,NaN,5235.0,2885.0,1470.0,3633.0,6951.0,1692.0,6320.0,1190.0
675000,NaN,5235.0,2885.0,1470.0,3635.0,6951.0,1692.0,6320.0,1191.0
676000,NaN,5235.0,2887.0,1470.0,3636.0,6952.0,1692.0,6320.0,1191.0
677000,NaN,5235.0,2887.0,1470.0,3636.0,6953.0,1692.0,6320.0,1191.0
678000,NaN,5237.0,2887.0,1470.0,3636.0,6954.0,1693.0,6320.0,1191.0
679000,NaN,5237.0,2888.0,1470.0,3636.0,6954.0,1693.0,6320.0,1192.0
680000,NaN,5237.0,2889.0,1470.0,3636.0,6954.0,1693.0,6320.0,1192.0
681000,NaN,5237.0,2889.0,1470.0,3637.0,6954.0,1693.0,6320.0,1192.0
682000,NaN,5238.0,2890.0,1470.0,3637.0,6954.0,1693.0,6320.0,1192.0
683000,NaN,5238.0,2890.0,1470.0,3637.0,6954.0,1693.0,6320.0,1192.0
684000,NaN,5238.0,2891.0,1470.0,3638.0,6954.0,1693.0,6320.0,1192.0
685000,NaN,5240.0,2891.0,1470.0,3638.0,6955.0,1695.0,6320.0,1192.0
686000,NaN,5241.0,2891.0,1470.0,3638.0,6955.0,1695.0,6320.0,1192.0
687000,NaN,5242.0,2891.0,1470.0,3638.0,6955.0,1696.0,6320.0,1192.0
688000,NaN,5242.0,2892.0,1470.0,3638.0,6955.0,1697.0,6320.0,1192.0
689000,NaN,5243.0,2892.0,1470.0,3639.0,6955.0,1697.0,6320.0,1192.0
690000,NaN,5243.0,2892.0,1470.0,3639.0,6955.0,1697.0,6320.0,1192.0
691000,NaN,5243.0,2894.0,1470.0,3639.0,6956.0,1697.0,6321.0,1192.0
692000,NaN,5243.0,2895.0,1470.0,3639.0,6956.0,1697.0,6321.0,1192.0
693000,NaN,5243.0,2895.0,1470.0,3640.0,6956.0,1697.0,6321.0,1192.0
694000,NaN,5243.0,2896.0,1470.0,3640.0,6956.0,1697.0,6321.0,1192.0
695000,NaN,5245.0,2898.0,1470.0,3640.0,6957.0,1697.0,6321.0,1192.0
696000,NaN,5245.0,2898.0,1470.0,3640.0,6957.0,1697.0,6321.0,1192.0
697000,NaN,5246.0,2898.0,1470.0,3640.0,6958.0,1697.0,6321.0,1192.0
698000,NaN,5246.0,2898.0,1470.0,3640.0,6959.0,1697.0,6322.0,1193.0
699000,NaN,5246.0,2900.0,1470.0,3640.0,6959.0,1697.0,6322.0,1193.0
700000,NaN,5246.0,2900.0,1470.0,3640.0,6959.0,1697.0,6322.0,1193.0
701000,NaN,5247.0,2901.0,1470.0,3640.0,6959.0,1697.0,6322.0,1193.0
702000,NaN,5247.0,2903.0,1470.0,3642.0,6960.0,1698.0,6323.0,1193.0
703000,NaN,5247.0,2905.0,1470.0,3642.0,6962.0,1698.0,6323.0,1193.0
704000,NaN,5247.0,2905.0,1470.0,3644.0,6963.0,1698.0,6323.0,1193.0
705000,NaN,5247.0,2905.0,1470.0,3644.0,6963.0,1698.0,6324.0,1193.0
706000,NaN,5247.0,2906.0,1470.0,3645.0,6964.0,1698.0,6325.0,1193.0
707000,NaN,5247.0,2907.0,1470.0,3646.0,6966.0,1698.0,6325.0,1194.0
708000,NaN,5247.0,2907.0,1470.0,3646.0,6966.0,1698.0,6325.0,1194.0
709000,NaN,5247.0,2907.0,1470.0,3646.0,6966.0,1699.0,6325.0,1194.0
710000,NaN,5247.0,2907.0,1470.0,3646.0,6966.0,1699.0,6325.0,1194.0
711000,NaN,5247.0,2908.0,1470.0,3646.0,6966.0,1699.0,6325.0,1194.0
712000,NaN,5247.0,2908.0,1470.0,3646.0,6966.0,1699.0,6325.0,1194.0
713000,NaN,5248.0,2908.0,1470.0,3646.0,6967.0,1700.0,6325.0,1194.0
714000,NaN,5248.0,2908.0,1470.0,3646.0,6967.0,1700.0,6325.0,1194.0
715000,NaN,5248.0,2908.0,1470.0,3648.0,6968.0,1700.0,6325.0,1194.0
716000,NaN,5248.0,2908.0,1470.0,3648.0,6968.0,1701.0,6325.0,1194.0
717000,NaN,5249.0,2909.0,1470.0,3649.0,6969.0,1701.0,6325.0,1194.0
718000,NaN,5249.0,2909.0,1470.0,3649.0,6969.0,1701.0,6325.0,1194.0
719000,NaN,5249.0,2910.0,1470.0,3650.0,6970.0,1701.0,6325.0,1195.0
720000,NaN,5249.0,2910.0,1470.0,3651.0,6970.0,1701.0,6326.0,1196.0
721000,NaN,5250.0,2910.0,1470.0,3653.0,6970.0,1701.0,6326.0,1196.0
722000,NaN,5250.0,2910.0,1470.0,3653.0,6970.0,1701.0,6326.0,1196.0
723000,NaN,5251.0,2910.0,1470.0,3653.0,6970.0,1701.0,6326.0,1196.0
724000,NaN,5251.0,2910.0,1470.0,3653.0,6970.0,1701.0,6326.0,1196.0
725000,NaN,5251.0,2910.0,1470.0,3654.0,6970.0,1701.0,6326.0,1196.0
726000,NaN,5251.0,2911.0,1470.0,3655.0,6970.0,1701.0,6326.0,1196.0
727000,NaN,5252.0,2911.0,1470.0,3655.0,6971.0,1701.0,6326.0,1196.0
728000,NaN,5253.0,2911.0,1470.0,3655.0,6972.0,1701.0,6327.0,1196.0
729000,NaN,5254.0,2912.0,1470.0,3656.0,6972.0,1702.0,6328.0,1196.0
730000,NaN,5254.0,2912.0,1470.0,3656.0,6973.0,1702.0,6328.0,1196.0
731000,NaN,5255.0,2912.0,1470.0,3657.0,6974.0,1702.0,6328.0,1196.0
732000,NaN,5255.0,2912.0,1470.0,3657.0,6975.0,1702.0,6328.0,1197.0
733000,NaN,5255.0,2913.0,1470.0,3658.0,6976.0,1702.0,6328.0,1197.0
734000,NaN,5256.0,2913.0,1470.0,3659.0,6976.0,1702.0,6328.0,1198.0
735000,NaN,5256.0,2913.0,1470.0,3659.0,6976.0,1702.0,6328.0,1198.0
736000,NaN,5256.0,2913.0,1470.0,3660.0,6976.0,1702.0,6328.0,1198.0
737000,NaN,5256.0,2913.0,1470.0,3661.0,6976.0,1702.0,6328.0,1198.0
738000,NaN,5256.0,2913.0,1470.0,3661.0,6976.0,1702.0,6328.0,1198.0
739000,NaN,5256.0,2914.0,1470.0,3661.0,6976.0,1703.0,6328.0,1198.0
740000,NaN,5256.0,2914.0,1470.0,3661.0,6976.0,1703.0,6328.0,1198.0
741000,NaN,5256.0,2914.0,1470.0,3661.0,6976.0,1703.0,6328.0,1198.0
742000,NaN,5256.0,2914.0,1470.0,3662.0,6977.0,1703.0,6328.0,1198.0
743000,NaN,5256.0,2914.0,1470.0,3662.0,6977.0,1703.0,6328.0,1198.0
744000,NaN,5256.0,2914.0,1470.0,3662.0,6977.0,1704.0,6328.0,1198.0
745000,NaN,5256.0,2915.0,1470.0,3665.0,6978.0,1704.0,6328.0,1198.0
746000,NaN,5257.0,2916.0,1470.0,3665.0,6978.0,1704.0,6328.0,1198.0
747000,NaN,5258.0,2917.0,1470.0,3667.0,6980.0,1704.0,6328.0,1198.0
748000,NaN,5258.0,2917.0,1470.0,3667.0,6980.0,1704.0,6329.0,1198.0
749000,NaN,5258.0,2917.0,1470.0,3667.0,6980.0,1705.0,6329.0,1198.0
750000,NaN,5258.0,2918.0,1470.0,3667.0,6980.0,1706.0,6330.0,1198.0
751000,NaN,5258.0,2918.0,1470.0,3667.0,6980.0,1706.0,6331.0,1198.0
752000,NaN,5259.0,2918.0,1470.0,3668.0,6980.0,1706.0,6332.0,1198.0
753000,NaN,5259.0,2918.0,1470.0,3668.0,6981.0,1706.0,6333.0,1198.0
754000,NaN,5259.0,2918.0,1470.0,3668.0,6981.0,1706.0,6333.0,1198.0
755000,NaN,5260.0,2918.0,1470.0,3669.0,6981.0,1706.0,6333.0,1198.0
756000,NaN,5261.0,2918.0,1470.0,3669.0,6981.0,1706.0,6333.0,1198.0
757000,NaN,5261.0,2918.0,1470.0,3669.0,6982.0,1706.0,6333.0,1198.0
758000,NaN,5261.0,2918.0,1470.0,3669.0,6982.0,1707.0,6333.0,1198.0
759000,NaN,5261.0,2918.0,1470.0,3670.0,6983.0,1708.0,6333.0,1198.0
760000,NaN,5261.0,2918.0,1470.0,3670.0,6984.0,1708.0,6333.0,1198.0
761000,NaN,5261.0,2918.0,1470.0,3671.0,6984.0,1710.0,6333.0,1198.0
762000,NaN,5262.0,2918.0,1470.0,3671.0,6984.0,1710.0,6333.0,1198.0
763000,NaN,5262.0,2918.0,1470.0,3671.0,6984.0,1710.0,6333.0,1198.0
764000,NaN,5262.0,2918.0,1470.0,3671.0,6984.0,1710.0,6334.0,1198.0
765000,NaN,5262.0,2919.0,1470.0,3671.0,6984.0,1711.0,6335.0,1198.0
766000,NaN,5262.0,2920.0,1470.0,3671.0,6984.0,1711.0,6335.0,1198.0
767000,NaN,5263.0,2920.0,1470.0,3672.0,6985.0,1711.0,6335.0,1198.0
768000,NaN,5263.0,2922.0,1470.0,3672.0,6985.0,1711.0,6335.0,1198.0
769000,NaN,5263.0,2922.0,1470.0,3672.0,6985.0,1711.0,6335.0,1198.0
770000,NaN,5263.0,2922.0,1470.0,3672.0,6985.0,1711.0,6335.0,1199.0
771000,NaN,5265.0,2923.0,1470.0,3672.0,6985.0,1711.0,6336.0,1200.0
772000,NaN,5265.0,2925.0,1470.0,3673.0,6985.0,1711.0,6336.0,1200.0
773000,NaN,5265.0,2925.0,1470.0,3673.0,6985.0,1711.0,6337.0,1200.0
774000,NaN,5266.0,2925.0,1470.0,3673.0,6985.0,1711.0,6337.0,1200.0
775000,NaN,5267.0,2925.0,1470.0,3673.0,6985.0,1711.0,6337.0,1200.0
776000,NaN,5267.0,2926.0,1470.0,3673.0,6985.0,1712.0,6337.0,1200.0
777000,NaN,5267.0,2926.0,1470.0,3673.0,6985.0,1712.0,6337.0,1200.0
778000,NaN,5268.0,2927.0,1470.0,3674.0,6985.0,1712.0,6337.0,1201.0
779000,NaN,5269.0,2927.0,1470.0,3675.0,6985.0,1713.0,6337.0,1201.0
780000,NaN,5270.0,2927.0,1470.0,3675.0,6986.0,1713.0,6338.0,1201.0
781000,NaN,5270.0,2927.0,1470.0,3675.0,6987.0,1713.0,6338.0,1201.0
782000,NaN,5270.0,2927.0,1470.0,3675.0,6987.0,1713.0,6338.0,1201.0
783000,NaN,5270.0,2927.0,1470.0,3677.0,6987.0,1713.0,6339.0,1201.0
784000,NaN,5271.0,2927.0,1470.0,3677.0,6988.0,1713.0,6339.0,1201.0
785000,NaN,5271.0,2927.0,1470.0,3678.0,6989.0,1713.0,6340.0,1201.0
786000,NaN,5271.0,2927.0,1470.0,3678.0,6989.0,1713.0,6340.0,1201.0
787000,NaN,5271.0,2927.0,1470.0,3678.0,6989.0,1713.0,6340.0,1201.0
788000,NaN,5271.0,2927.0,1470.0,3678.0,6989.0,1713.0,6340.0,1201.0
789000,NaN,5272.0,2927.0,1470.0,3679.0,6989.0,1713.0,6340.0,1201.0
790000,NaN,5273.0,2927.0,1470.0,3681.0,6989.0,1714.0,6340.0,1201.0
791000,NaN,5273.0,2928.0,1470.0,3682.0,6989.0,1714.0,6340.0,1201.0
792000,NaN,5273.0,2928.0,1470.0,3682.0,6989.0,1714.0,6340.0,1201.0
793000,NaN,5273.0,2929.0,1470.0,3682.0,6989.0,1714.0,6340.0,1201.0
794000,NaN,5273.0,2930.0,1470.0,3684.0,6989.0,1714.0,6340.0,1201.0
795000,NaN,5273.0,2930.0,1470.0,3685.0,6989.0,1714.0,6340.0,1201.0
796000,NaN,5274.0,2930.0,1470.0,3685.0,6989.0,1714.0,6340.0,1201.0
797000,NaN,5274.0,2930.0,1470.0,3685.0,6989.0,1716.0,6340.0,1202.0
798000,NaN,5274.0,2931.0,1470.0,3685.0,6989.0,1716.0,6340.0,1202.0
799000,NaN,5274.0,2931.0,1470.0,3685.0,6989.0,1716.0,6340.0,1202.0
800000,NaN,5274.0,2932.0,1470.0,3685.0,6989.0,1717.0,6340.0,1202.0
801000,NaN,5275.0,2932.0,1470.0,3687.0,6989.0,1718.0,6340.0,1202.0
802000,NaN,5275.0,2933.0,1470.0,3687.0,6989.0,1718.0,6340.0,1202.0
803000,NaN,5276.0,2933.0,1470.0,3687.0,6989.0,1718.0,6340.0,1202.0
804000,NaN,5276.0,2933.0,1470.0,3688.0,6989.0,1718.0,6340.0,1202.0
805000,NaN,5276.0,2933.0,1470.0,3688.0,6989.0,1718.0,6340.0,1202.0
806000,NaN,5276.0,2933.0,1470.0,3688.0,6989.0,1718.0,6340.0,1202.0
807000,NaN,5276.0,2934.0,1470.0,3689.0,6989.0,1718.0,6340.0,1202.0
808000,NaN,5276.0,2934.0,1470.0,3689.0,6989.0,1718.0,6340.0,1202.0
809000,NaN,5276.0,2934.0,1470.0,3689.0,6989.0,1720.0,6340.0,1202.0
810000,NaN,5276.0,2935.0,1470.0,3689.0,6990.0,1720.0,6340.0,1202.0
811000,NaN,5277.0,2936.0,1470.0,3689.0,6991.0,1720.0,6340.0,1202.0
812000,NaN,5277.0,2936.0,1470.0,3689.0,6991.0,1720.0,6340.0,1202.0
813000,NaN,5278.0,2936.0,1470.0,3689.0,6991.0,1720.0,6340.0,1202.0
814000,NaN,5278.0,2937.0,1470.0,3690.0,6991.0,1721.0,6340.0,1202.0
815000,NaN,5278.0,2937.0,1470.0,3690.0,6992.0,1721.0,6340.0,1202.0
816000,NaN,5278.0,2937.0,1470.0,3690.0,6993.0,1721.0,6341.0,1202.0
817000,NaN,5278.0,2938.0,1470.0,3690.0,6993.0,1721.0,6341.0,1202.0
818000,NaN,5278.0,2938.0,1470.0,3690.0,6993.0,1721.0,6341.0,1202.0
819000,NaN,5278.0,2938.0,1470.0,3690.0,6993.0,1721.0,6341.0,1202.0
820000,NaN,5279.0,2938.0,1470.0,3690.0,6993.0,1722.0,6341.0,1202.0
821000,NaN,5279.0,2938.0,1470.0,3691.0,6993.0,1724.0,6342.0,1202.0
822000,NaN,5279.0,2938.0,1470.0,3693.0,6993.0,1724.0,6343.0,1202.0
823000,NaN,5280.0,2938.0,1470.0,3693.0,6994.0,1724.0,6343.0,1203.0
824000,NaN,5280.0,2938.0,1470.0,3693.0,6996.0,1724.0,6343.0,1203.0
825000,NaN,5280.0,2938.0,1470.0,3693.0,6996.0,1725.0,6343.0,1203.0
826000,NaN,5280.0,2938.0,1470.0,3694.0,6996.0,1725.0,6343.0,1203.0
827000,NaN,5280.0,2938.0,1470.0,3694.0,6996.0,1725.0,6343.0,1203.0
828000,NaN,5280.0,2938.0,1470.0,3694.0,6997.0,1725.0,6343.0,1203.0
829000,NaN,5280.0,2938.0,1470.0,3694.0,6997.0,1725.0,6344.0,1203.0
830000,NaN,5280.0,2938.0,1470.0,3694.0,6997.0,1725.0,6345.0,1203.0
831000,NaN,5280.0,2939.0,1470.0,3695.0,6997.0,1725.0,6346.0,1203.0
832000,NaN,5280.0,2939.0,1470.0,3695.0,6997.0,1725.0,6346.0,1203.0
833000,NaN,5280.0,2939.0,1470.0,3695.0,6997.0,1725.0,6346.0,1204.0
834000,NaN,5280.0,2939.0,1470.0,3695.0,6997.0,1725.0,6348.0,1204.0
835000,NaN,5280.0,2939.0,1470.0,3695.0,6997.0,1725.0,6348.0,1204.0
836000,NaN,5280.0,2939.0,1470.0,3695.0,6997.0,1725.0,6349.0,1204.0
837000,NaN,5281.0,2939.0,1470.0,3696.0,6997.0,1725.0,6349.0,1204.0
838000,NaN,5281.0,2939.0,1470.0,3696.0,6999.0,1725.0,6349.0,1204.0
839000,NaN,5282.0,2939.0,1470.0,3696.0,6999.0,1726.0,6349.0,1204.0
840000,NaN,5282.0,2940.0,1470.0,3696.0,6999.0,1726.0,6349.0,1204.0
841000,NaN,5282.0,2940.0,1470.0,3696.0,6999.0,1726.0,6349.0,1204.0
842000,NaN,5282.0,2941.0,1470.0,3697.0,7000.0,1727.0,6349.0,1205.0
843000,NaN,5283.0,2941.0,1470.0,3697.0,7000.0,1728.0,6349.0,1205.0
844000,NaN,5283.0,2941.0,1470.0,3698.0,7000.0,1728.0,6349.0,1205.0
845000,NaN,5283.0,2941.0,1470.0,3698.0,7000.0,1729.0,6349.0,1205.0
846000,NaN,5283.0,2941.0,1470.0,3699.0,7000.0,1729.0,6349.0,1205.0
847000,NaN,5283.0,2941.0,1470.0,3700.0,7000.0,1729.0,6349.0,1205.0
848000,NaN,5283.0,2941.0,1470.0,3701.0,7001.0,1729.0,6349.0,1205.0
849000,NaN,5283.0,2941.0,1470.0,3701.0,7001.0,1729.0,6349.0,1205.0
850000,NaN,5284.0,2941.0,1470.0,3701.0,7001.0,1729.0,6349.0,1205.0
851000,NaN,5284.0,2942.0,1470.0,3701.0,7001.0,1729.0,6350.0,1205.0
852000,NaN,5284.0,2944.0,1470.0,3701.0,7001.0,1729.0,6350.0,1205.0
853000,NaN,5285.0,2944.0,1470.0,3702.0,7001.0,1729.0,6351.0,1205.0
854000,NaN,5285.0,2944.0,1470.0,3702.0,7002.0,1729.0,6351.0,1205.0
855000,NaN,5285.0,2944.0,1470.0,3702.0,7002.0,1729.0,6352.0,1205.0
856000,NaN,5285.0,2944.0,1470.0,3703.0,7002.0,1729.0,6352.0,1205.0
857000,NaN,5285.0,2944.0,1470.0,3704.0,7002.0,1729.0,6352.0,1206.0
858000,NaN,5285.0,2945.0,1470.0,3705.0,7002.0,1729.0,6352.0,1206.0
859000,NaN,5285.0,2945.0,1470.0,3705.0,7002.0,1729.0,6352.0,1206.0
860000,NaN,5285.0,2945.0,1470.0,3705.0,7003.0,1729.0,6352.0,1206.0
861000,NaN,5285.0,2945.0,1470.0,3705.0,7003.0,1729.0,6352.0,1206.0
862000,NaN,5285.0,2946.0,1470.0,3705.0,7003.0,1729.0,6352.0,1206.0
863000,NaN,5286.0,2946.0,1470.0,3705.0,7003.0,1729.0,6352.0,1206.0
864000,NaN,5290.0,2947.0,1470.0,3705.0,7003.0,1729.0,6352.0,1206.0
865000,NaN,5291.0,2947.0,1470.0,3706.0,7004.0,1729.0,6352.0,1207.0
866000,NaN,5292.0,2947.0,1470.0,3706.0,7005.0,1729.0,6353.0,1207.0
867000,NaN,5292.0,2948.0,1470.0,3706.0,7005.0,1729.0,6353.0,1207.0
868000,NaN,5292.0,2949.0,1470.0,3706.0,7005.0,1730.0,6353.0,1208.0
869000,NaN,5292.0,2949.0,1470.0,3707.0,7005.0,1730.0,6353.0,1208.0
870000,NaN,5292.0,2949.0,1470.0,3707.0,7005.0,1730.0,6353.0,1208.0
871000,NaN,5292.0,2949.0,1470.0,3707.0,7006.0,1730.0,6353.0,1208.0
872000,NaN,5292.0,2949.0,1470.0,3707.0,7006.0,1730.0,6353.0,1208.0
873000,NaN,5292.0,2949.0,1470.0,3709.0,7006.0,1731.0,6353.0,1208.0
874000,NaN,5292.0,2949.0,1470.0,3711.0,7006.0,1731.0,6353.0,1208.0
875000,NaN,5292.0,2949.0,1470.0,3712.0,7006.0,1731.0,6353.0,1208.0
876000,NaN,5292.0,2949.0,1470.0,3712.0,7007.0,1731.0,6353.0,1208.0
877000,NaN,5293.0,2949.0,1470.0,3713.0,7008.0,1731.0,6353.0,1209.0
878000,NaN,5293.0,2949.0,1470.0,3713.0,7009.0,1731.0,6353.0,1209.0
879000,NaN,5293.0,2949.0,1470.0,3713.0,7010.0,1731.0,6355.0,1209.0
880000,NaN,5293.0,2949.0,1470.0,3713.0,7010.0,1731.0,6355.0,1209.0
881000,NaN,5293.0,2949.0,1470.0,3713.0,7010.0,1731.0,6355.0,1209.0
882000,NaN,5295.0,2949.0,1470.0,3713.0,7010.0,1731.0,6356.0,1209.0
883000,NaN,5295.0,2949.0,1470.0,3713.0,7010.0,1731.0,6356.0,1209.0
884000,NaN,5295.0,2949.0,1470.0,3713.0,7010.0,1731.0,6356.0,1209.0
885000,NaN,5295.0,2949.0,1470.0,3713.0,7010.0,1732.0,6356.0,1210.0
886000,NaN,5295.0,2949.0,1470.0,3713.0,7010.0,1732.0,6356.0,1211.0
887000,NaN,5295.0,2949.0,1470.0,3713.0,7010.0,1732.0,6356.0,1211.0
888000,NaN,5295.0,2949.0,1470.0,3713.0,7011.0,1732.0,6356.0,1211.0
889000,NaN,5295.0,2949.0,1470.0,3713.0,7011.0,1732.0,6356.0,1211.0
890000,NaN,5295.0,2949.0,1470.0,3713.0,7011.0,1732.0,6356.0,1211.0
891000,NaN,5295.0,2949.0,1470.0,3714.0,7011.0,1732.0,6356.0,1211.0
892000,NaN,5295.0,2949.0,1470.0,3714.0,7011.0,1732.0,6356.0,1211.0
893000,NaN,5295.0,2949.0,1470.0,3714.0,7011.0,1732.0,6356.0,1212.0
894000,NaN,5295.0,2950.0,1470.0,3714.0,7012.0,1732.0,6356.0,1212.0
895000,NaN,5295.0,2950.0,1470.0,3714.0,7012.0,1732.0,6356.0,1212.0
896000,NaN,5297.0,2950.0,1470.0,3714.0,7012.0,1732.0,6356.0,1212.0
897000,NaN,5297.0,2951.0,1470.0,3715.0,7013.0,1732.0,6356.0,1213.0
898000,NaN,5297.0,2951.0,1470.0,3715.0,7013.0,1732.0,6356.0,1213.0
899000,NaN,5297.0,2951.0,1470.0,3715.0,7013.0,1732.0,6356.0,1213.0
900000,NaN,5297.0,2954.0,1470.0,3715.0,7014.0,1732.0,6356.0,1213.0
901000,NaN,5297.0,2954.0,1470.0,3715.0,7015.0,1733.0,6356.0,1213.0
902000,NaN,5298.0,2954.0,1470.0,3715.0,7015.0,1733.0,6357.0,1214.0
903000,NaN,5300.0,2955.0,1470.0,3716.0,7015.0,1733.0,6357.0,1214.0
904000,NaN,5301.0,2956.0,1470.0,3716.0,7015.0,1734.0,6357.0,1215.0
905000,NaN,5301.0,2956.0,1470.0,3716.0,7015.0,1734.0,6357.0,1215.0
906000,NaN,5301.0,2957.0,1470.0,3717.0,7015.0,1734.0,6357.0,1215.0
907000,NaN,5302.0,2957.0,1470.0,3717.0,7015.0,1734.0,6357.0,1215.0
908000,NaN,5302.0,2957.0,1470.0,3717.0,7015.0,1735.0,6357.0,1215.0
909000,NaN,5302.0,2957.0,1470.0,3717.0,7015.0,1735.0,6357.0,1216.0
910000,NaN,5303.0,2957.0,1470.0,3719.0,7015.0,1736.0,6358.0,1216.0
911000,NaN,5303.0,2957.0,1470.0,3720.0,7015.0,1736.0,6358.0,1216.0
912000,NaN,5304.0,2957.0,1470.0,3720.0,7017.0,1736.0,6358.0,1216.0
913000,NaN,5304.0,2957.0,1470.0,3720.0,7017.0,1736.0,6359.0,1216.0
914000,NaN,5304.0,2958.0,1470.0,3720.0,7017.0,1736.0,6359.0,1216.0
915000,NaN,5304.0,2958.0,1470.0,3720.0,7017.0,1736.0,6359.0,1216.0
916000,NaN,5304.0,2958.0,1470.0,3721.0,7017.0,1736.0,6359.0,1216.0
917000,NaN,5304.0,2958.0,1470.0,3721.0,7017.0,1736.0,6359.0,1216.0
918000,NaN,5304.0,2958.0,1470.0,3721.0,7017.0,1736.0,6359.0,1216.0
919000,NaN,5304.0,2958.0,1470.0,3721.0,7018.0,1736.0,6359.0,1216.0
920000,NaN,5304.0,2958.0,1470.0,3721.0,7018.0,1736.0,6359.0,1216.0
921000,NaN,5304.0,2958.0,1470.0,3721.0,7018.0,1736.0,6359.0,1217.0
922000,NaN,5304.0,2958.0,1470.0,3721.0,7018.0,1737.0,6359.0,1218.0
923000,NaN,5304.0,2959.0,1470.0,3721.0,7018.0,1738.0,6359.0,1218.0
924000,NaN,5304.0,2959.0,1470.0,3721.0,7018.0,1738.0,6359.0,1218.0
925000,NaN,5304.0,2959.0,1470.0,3721.0,7018.0,1738.0,6359.0,1218.0
926000,NaN,5304.0,2960.0,1470.0,3721.0,7018.0,1738.0,6359.0,1218.0
927000,NaN,5304.0,2960.0,1470.0,3721.0,7018.0,1738.0,6359.0,1218.0
928000,NaN,5304.0,2960.0,1470.0,3721.0,7018.0,1738.0,6359.0,1218.0
929000,NaN,5304.0,2961.0,1470.0,3721.0,7018.0,1738.0,6359.0,1218.0
930000,NaN,5304.0,2961.0,1470.0,3721.0,7018.0,1738.0,6359.0,1218.0
931000,NaN,5305.0,2961.0,1470.0,3721.0,7019.0,1738.0,6359.0,1218.0
932000,NaN,5305.0,2961.0,1470.0,3721.0,7019.0,1738.0,6359.0,1218.0
933000,NaN,5305.0,2961.0,1470.0,3721.0,7019.0,1739.0,6359.0,1218.0
934000,NaN,5306.0,2961.0,1470.0,3722.0,7019.0,1740.0,6359.0,1218.0
935000,NaN,5306.0,2961.0,1470.0,3722.0,7019.0,1740.0,6359.0,1218.0
936000,NaN,5306.0,2961.0,1470.0,3722.0,7019.0,1741.0,6359.0,1218.0
937000,NaN,5306.0,2961.0,1470.0,3723.0,7019.0,1741.0,6359.0,1218.0
938000,NaN,5306.0,2961.0,1470.0,3723.0,7019.0,1741.0,6359.0,1218.0
939000,NaN,5306.0,2961.0,1470.0,3724.0,7019.0,1741.0,6359.0,1218.0
940000,NaN,5307.0,2962.0,1470.0,3724.0,7019.0,1741.0,6359.0,1218.0
941000,NaN,5307.0,2962.0,1470.0,3727.0,7019.0,1741.0,6359.0,1218.0
942000,NaN,5307.0,2964.0,1470.0,3727.0,7019.0,1741.0,6359.0,1218.0
943000,NaN,5307.0,2964.0,1470.0,3727.0,7019.0,1741.0,6359.0,1218.0
944000,NaN,5307.0,2964.0,1470.0,3727.0,7020.0,1741.0,6359.0,1218.0
945000,NaN,5307.0,2964.0,1470.0,3727.0,7020.0,1741.0,6359.0,1218.0
946000,NaN,5307.0,2964.0,1470.0,3727.0,7020.0,1741.0,6359.0,1218.0
947000,NaN,5307.0,2964.0,1470.0,3727.0,7020.0,1741.0,6359.0,1218.0
948000,NaN,5307.0,2964.0,1470.0,3727.0,7020.0,1741.0,6359.0,1218.0
949000,NaN,5307.0,2964.0,1470.0,3727.0,7020.0,1741.0,6359.0,1218.0
950000,NaN,5307.0,2965.0,1470.0,3727.0,7020.0,1741.0,6359.0,1218.0
951000,NaN,5307.0,2965.0,1470.0,3727.0,7020.0,1741.0,6359.0,1219.0
952000,NaN,5307.0,2965.0,1470.0,3728.0,7020.0,1741.0,6359.0,1219.0
953000,NaN,5308.0,2965.0,1470.0,3728.0,7020.0,1742.0,6360.0,1220.0
954000,NaN,5308.0,2965.0,1470.0,3729.0,7022.0,1742.0,6360.0,1220.0
955000,NaN,5308.0,2965.0,1470.0,3729.0,7022.0,1742.0,6360.0,1220.0
956000,NaN,5310.0,2965.0,1470.0,3729.0,7022.0,1743.0,6360.0,1220.0
957000,NaN,5310.0,2965.0,1470.0,3729.0,7022.0,1743.0,6360.0,1220.0
958000,NaN,5310.0,2965.0,1470.0,3729.0,7022.0,1745.0,6361.0,1221.0
959000,NaN,5310.0,2965.0,1470.0,3729.0,7023.0,1747.0,6361.0,1222.0
960000,NaN,5311.0,2965.0,1470.0,3730.0,7023.0,1748.0,6361.0,1222.0
961000,NaN,5311.0,2965.0,1470.0,3731.0,7023.0,1748.0,6361.0,1222.0
962000,NaN,5311.0,2966.0,1470.0,3731.0,7023.0,1748.0,6361.0,1222.0
963000,NaN,5311.0,2966.0,1470.0,3732.0,7023.0,1748.0,6361.0,1222.0
964000,NaN,5311.0,2966.0,1470.0,3733.0,7023.0,1748.0,6361.0,1222.0
965000,NaN,5311.0,2967.0,1470.0,3733.0,7023.0,1749.0,6361.0,1222.0
966000,NaN,5311.0,2968.0,1470.0,3733.0,7023.0,1749.0,6361.0,1222.0
967000,NaN,5312.0,2968.0,1470.0,3734.0,7023.0,1749.0,6362.0,1222.0
968000,NaN,5312.0,2968.0,1470.0,3735.0,7023.0,1749.0,6362.0,1222.0
969000,NaN,5312.0,2968.0,1470.0,3735.0,7024.0,1749.0,6362.0,1222.0
970000,NaN,5313.0,2969.0,1470.0,3735.0,7024.0,1749.0,6362.0,1222.0
971000,NaN,5313.0,2969.0,1470.0,3736.0,7025.0,1749.0,6362.0,1224.0
972000,NaN,5313.0,2969.0,1470.0,3736.0,7025.0,1749.0,6362.0,1224.0
973000,NaN,5313.0,2969.0,1470.0,3737.0,7026.0,1749.0,6362.0,1224.0
974000,NaN,5313.0,2969.0,1470.0,3737.0,7027.0,1749.0,6362.0,1224.0
975000,NaN,5313.0,2969.0,1470.0,3737.0,7027.0,1749.0,6363.0,1224.0
976000,NaN,5313.0,2969.0,1470.0,3737.0,7027.0,1749.0,6363.0,1224.0
977000,NaN,5314.0,2969.0,1470.0,3737.0,7027.0,1749.0,6363.0,1224.0
978000,NaN,5314.0,2969.0,1470.0,3737.0,7027.0,1749.0,6363.0,1224.0
979000,NaN,5315.0,2970.0,1470.0,3737.0,7027.0,1749.0,6363.0,1224.0
980000,NaN,5315.0,2970.0,1470.0,3737.0,7028.0,1749.0,6363.0,1224.0
981000,NaN,5315.0,2970.0,1470.0,3738.0,7028.0,1750.0,6363.0,1224.0
982000,NaN,5315.0,2970.0,1470.0,3738.0,7028.0,1750.0,6363.0,1224.0
983000,NaN,5315.0,2970.0,1470.0,3738.0,7028.0,1751.0,6364.0,1224.0
984000,NaN,5315.0,2970.0,1470.0,3739.0,7028.0,1751.0,6364.0,1224.0
985000,NaN,5316.0,2970.0,1470.0,3739.0,7028.0,1752.0,6364.0,1225.0
986000,NaN,5317.0,2970.0,1470.0,3739.0,7028.0,1752.0,6364.0,1226.0
987000,NaN,5317.0,2971.0,1470.0,3739.0,7028.0,1752.0,6364.0,1226.0
988000,NaN,5317.0,2971.0,1470.0,3739.0,7028.0,1752.0,6364.0,1226.0
989000,NaN,5317.0,2971.0,1470.0,3739.0,7028.0,1752.0,6364.0,1226.0
990000,NaN,5317.0,2971.0,1470.0,3739.0,7029.0,1752.0,6364.0,1226.0
991000,NaN,5317.0,2971.0,1470.0,3739.0,7029.0,1752.0,6364.0,1226.0
992000,NaN,5317.0,2972.0,1470.0,3740.0,7029.0,1752.0,6364.0,1226.0
993000,NaN,5317.0,2973.0,1470.0,3740.0,7029.0,1753.0,6364.0,1226.0
994000,NaN,5318.0,2973.0,1470.0,3741.0,7029.0,1753.0,6364.0,1226.0
995000,NaN,5318.0,2973.0,1470.0,3742.0,7029.0,1753.0,6364.0,1226.0
996000,NaN,5318.0,2975.0,1470.0,3742.0,7029.0,1753.0,6364.0,1226.0
997000,NaN,5318.0,2975.0,1470.0,3742.0,7029.0,1753.0,6364.0,1226.0
998000,NaN,5318.0,2976.0,1470.0,3742.0,7029.0,1753.0,6364.0,1226.0
999000,NaN,5318.0,2977.0,1470.0,3742.0,7029.0,1753.0,6365.0,1226.0
1000000,NaN,5320.0,2977.0,1470.0,3744.0,7029.0,1753.0,6365.0,1226.0
1001000,NaN,5321.0,2977.0,1470.0,3744.0,7029.0,1754.0,6365.0,1226.0
1002000,NaN,5321.0,2977.0,1470.0,3745.0,7029.0,1754.0,6365.0,1226.0
1003000,NaN,5321.0,2977.0,1470.0,3745.0,7029.0,1754.0,6365.0,1226.0
1004000,NaN,5321.0,2977.0,1470.0,3745.0,7030.0,1754.0,6365.0,1226.0
1005000,NaN,5321.0,2977.0,1470.0,3745.0,7031.0,1754.0,6365.0,1226.0
1006000,NaN,5321.0,2977.0,1470.0,3745.0,7031.0,1754.0,6365.0,1226.0
1007000,NaN,5321.0,2977.0,1470.0,3745.0,7031.0,1755.0,6365.0,1226.0
1008000,NaN,5321.0,2977.0,1470.0,3745.0,7031.0,1755.0,6365.0,1226.0
1009000,NaN,5321.0,2977.0,1470.0,3745.0,7031.0,1755.0,6366.0,1226.0
1010000,NaN,5321.0,2978.0,1470.0,3746.0,7031.0,1755.0,6366.0,1226.0
1011000,NaN,5321.0,2978.0,1470.0,3747.0,7032.0,1755.0,6366.0,1226.0
1012000,NaN,5321.0,2978.0,1470.0,3747.0,7033.0,1755.0,6366.0,1226.0
1013000,NaN,5321.0,2979.0,1470.0,3748.0,7034.0,1755.0,6366.0,1226.0
1014000,NaN,5321.0,2979.0,1470.0,3748.0,7034.0,1755.0,6366.0,1226.0
1015000,NaN,5321.0,2979.0,1470.0,3748.0,7034.0,1755.0,6366.0,1228.0
1016000,NaN,5322.0,2979.0,1470.0,3749.0,7034.0,1755.0,6366.0,1228.0
1017000,NaN,5322.0,2979.0,1470.0,3749.0,7034.0,1755.0,6366.0,1228.0
1018000,NaN,5322.0,2979.0,1470.0,3749.0,7035.0,1755.0,6366.0,1228.0
1019000,NaN,5322.0,2979.0,1470.0,3750.0,7035.0,1755.0,6366.0,1228.0
1020000,NaN,5323.0,2979.0,1470.0,3750.0,7035.0,1756.0,6366.0,1228.0
1021000,NaN,5323.0,2980.0,1470.0,3750.0,7035.0,1756.0,6366.0,1228.0
1022000,NaN,5325.0,2980.0,1470.0,3750.0,7035.0,1756.0,6366.0,1228.0
1023000,NaN,5325.0,2980.0,1470.0,3750.0,7035.0,1756.0,6366.0,1228.0
1024000,NaN,5325.0,2980.0,1470.0,3750.0,7035.0,1757.0,6366.0,1228.0
1025000,NaN,5325.0,2981.0,1470.0,3750.0,7035.0,1757.0,6367.0,1229.0
1026000,NaN,5325.0,2981.0,1470.0,3751.0,7035.0,1757.0,6367.0,1229.0
1027000,NaN,5325.0,2981.0,1470.0,3751.0,7035.0,1757.0,6367.0,1229.0
1028000,NaN,5325.0,2981.0,1470.0,3751.0,7035.0,1757.0,6367.0,1229.0
1029000,NaN,5325.0,2981.0,1470.0,3752.0,7035.0,1757.0,6367.0,1229.0
1030000,NaN,5325.0,2982.0,1470.0,3752.0,7035.0,1757.0,6367.0,1229.0
1031000,NaN,5325.0,2982.0,1470.0,3752.0,7035.0,1757.0,6367.0,1229.0
1032000,NaN,5325.0,2982.0,1470.0,3752.0,7035.0,1757.0,6367.0,1229.0
1033000,NaN,5325.0,2982.0,1470.0,3752.0,7035.0,1757.0,6367.0,1229.0
1034000,NaN,5325.0,2982.0,1470.0,3752.0,7035.0,1757.0,6367.0,1229.0
1035000,NaN,5327.0,2982.0,1470.0,3752.0,7035.0,1757.0,6367.0,1230.0
1036000,NaN,5327.0,2982.0,1470.0,3752.0,7035.0,1758.0,6367.0,1230.0
1037000,NaN,5328.0,2982.0,1470.0,3752.0,7035.0,1758.0,6367.0,1230.0
1038000,NaN,5329.0,2982.0,1470.0,3753.0,7035.0,1758.0,6367.0,1231.0
1039000,NaN,5329.0,2982.0,1470.0,3754.0,7035.0,1758.0,6368.0,1231.0
1040000,NaN,5330.0,2982.0,1470.0,3754.0,7035.0,1758.0,6368.0,1231.0
1041000,NaN,5330.0,2982.0,1470.0,3754.0,7035.0,1758.0,6368.0,1231.0
1042000,NaN,5330.0,2982.0,1470.0,3754.0,7035.0,1758.0,6368.0,1231.0
1043000,NaN,5330.0,2982.0,1470.0,3754.0,7035.0,1759.0,6368.0,1232.0
1044000,NaN,5330.0,2983.0,1470.0,3754.0,7036.0,1759.0,6369.0,1232.0
1045000,NaN,5330.0,2984.0,1470.0,3754.0,7036.0,1759.0,6369.0,1232.0
1046000,NaN,5330.0,2985.0,1470.0,3757.0,7036.0,1759.0,6369.0,1233.0
1047000,NaN,5330.0,2985.0,1470.0,3758.0,7036.0,1759.0,6369.0,1233.0
1048000,NaN,5330.0,2985.0,1470.0,3759.0,7036.0,1759.0,6369.0,1233.0
1049000,NaN,5330.0,2985.0,1470.0,3760.0,7036.0,1759.0,6369.0,1233.0
1050000,NaN,5330.0,2985.0,1470.0,3760.0,7036.0,1759.0,6369.0,1233.0
1051000,NaN,5330.0,2985.0,1470.0,3760.0,7036.0,1759.0,6369.0,1233.0
1052000,NaN,5330.0,2985.0,1470.0,3761.0,7037.0,1759.0,6369.0,1233.0
1053000,NaN,5330.0,2985.0,1470.0,3762.0,7037.0,1759.0,6369.0,1233.0
1054000,NaN,5330.0,2985.0,1470.0,3764.0,7037.0,1760.0,6369.0,1233.0
1055000,NaN,5330.0,2985.0,1470.0,3766.0,7037.0,1760.0,6369.0,1233.0
1056000,NaN,5330.0,2986.0,1470.0,3766.0,7037.0,1760.0,6369.0,1233.0
1057000,NaN,5331.0,2986.0,1470.0,3766.0,7037.0,1760.0,6369.0,1233.0
1058000,NaN,5331.0,2986.0,1470.0,3766.0,7038.0,1760.0,6369.0,1233.0
1059000,NaN,5331.0,2986.0,1470.0,3766.0,7038.0,1760.0,6369.0,1233.0
1060000,NaN,5331.0,2987.0,1470.0,3768.0,7038.0,1761.0,6369.0,1234.0
1061000,NaN,5331.0,2987.0,1470.0,3768.0,7038.0,1761.0,6369.0,1234.0
1062000,NaN,5331.0,2987.0,1470.0,3768.0,7038.0,1761.0,6369.0,1234.0
1063000,NaN,5331.0,2987.0,1470.0,3768.0,7038.0,1761.0,6369.0,1234.0
1064000,NaN,5331.0,2987.0,1470.0,3768.0,7038.0,1761.0,6369.0,1234.0
1065000,NaN,5331.0,2987.0,1470.0,3768.0,7039.0,1761.0,6369.0,1234.0
1066000,NaN,5331.0,2987.0,1470.0,3768.0,7039.0,1761.0,6369.0,1234.0
1067000,NaN,5331.0,2987.0,1470.0,3768.0,7039.0,1761.0,6369.0,1234.0
1068000,NaN,5331.0,2988.0,1470.0,3768.0,7040.0,1763.0,6369.0,1234.0
1069000,NaN,5331.0,2988.0,1470.0,3768.0,7040.0,1764.0,6369.0,1234.0
1070000,NaN,5331.0,2989.0,1470.0,3769.0,7041.0,1764.0,6369.0,1234.0
1071000,NaN,5331.0,2989.0,1470.0,3769.0,7041.0,1764.0,6369.0,1234.0
1072000,NaN,5332.0,2989.0,1470.0,3769.0,7041.0,1764.0,6369.0,1234.0
1073000,NaN,5334.0,2989.0,1470.0,3769.0,7041.0,1764.0,6369.0,1234.0
1074000,NaN,5334.0,2990.0,1470.0,3769.0,7041.0,1764.0,6369.0,1234.0
1075000,NaN,5334.0,2990.0,1470.0,3769.0,7041.0,1764.0,6369.0,1234.0
1076000,NaN,5334.0,2990.0,1470.0,3769.0,7041.0,1765.0,6369.0,1234.0
1077000,NaN,5334.0,2990.0,1470.0,3769.0,7041.0,1766.0,6369.0,1234.0
1078000,NaN,5335.0,2990.0,1470.0,3769.0,7041.0,1766.0,6369.0,1234.0
1079000,NaN,5335.0,2990.0,1470.0,3769.0,7041.0,1766.0,6369.0,1234.0
1080000,NaN,5335.0,2990.0,1470.0,3769.0,7042.0,1766.0,6369.0,1234.0
1081000,NaN,5337.0,2990.0,1470.0,3770.0,7042.0,1767.0,6369.0,1234.0
1082000,NaN,5337.0,2990.0,1470.0,3770.0,7042.0,1768.0,6369.0,1234.0
1083000,NaN,5337.0,2991.0,1470.0,3770.0,7042.0,1768.0,6369.0,1234.0
1084000,NaN,5337.0,2991.0,1470.0,3770.0,7042.0,1769.0,6369.0,1234.0
1085000,NaN,5337.0,2992.0,1470.0,3770.0,7042.0,1769.0,6369.0,1234.0
1086000,NaN,5337.0,2992.0,1470.0,3770.0,7042.0,1769.0,6369.0,1234.0
1087000,NaN,5338.0,2992.0,1470.0,3770.0,7042.0,1769.0,6369.0,1235.0
1088000,NaN,5338.0,2993.0,1470.0,3770.0,7043.0,1770.0,6369.0,1235.0
1089000,NaN,5338.0,2993.0,1470.0,3770.0,7044.0,1770.0,6369.0,1235.0
1090000,NaN,5338.0,2993.0,1470.0,3771.0,7044.0,1770.0,6369.0,1236.0
1091000,NaN,5339.0,2993.0,1470.0,3771.0,7044.0,1770.0,6370.0,1236.0
1092000,NaN,5339.0,2993.0,1470.0,3771.0,7044.0,1770.0,6370.0,1236.0
1093000,NaN,5339.0,2993.0,1470.0,3772.0,7044.0,1770.0,6370.0,1236.0
1094000,NaN,5339.0,2993.0,1470.0,3772.0,7044.0,1770.0,6370.0,1236.0
1095000,NaN,5339.0,2994.0,1470.0,3772.0,7044.0,1770.0,6370.0,1236.0
1096000,NaN,5339.0,2994.0,1470.0,3772.0,7045.0,1770.0,6370.0,1236.0
1097000,NaN,5339.0,2994.0,1470.0,3772.0,7045.0,1770.0,6370.0,1236.0
1098000,NaN,5339.0,2995.0,1470.0,3772.0,7045.0,1772.0,6370.0,1236.0
1099000,NaN,5339.0,2996.0,1470.0,3772.0,7045.0,1773.0,6370.0,1236.0
1100000,NaN,5339.0,2996.0,1470.0,3773.0,7045.0,1773.0,6370.0,1236.0
1101000,NaN,5339.0,2997.0,1470.0,3773.0,7045.0,1773.0,6370.0,1236.0
1102000,NaN,5339.0,2997.0,1470.0,3773.0,7046.0,1773.0,6370.0,1236.0
1103000,NaN,5340.0,2997.0,1470.0,3773.0,7046.0,1773.0,6370.0,1236.0
1104000,NaN,5340.0,2998.0,1470.0,3775.0,7046.0,1773.0,6371.0,1236.0
1105000,NaN,5340.0,2998.0,1470.0,3776.0,7046.0,1773.0,6371.0,1236.0
1106000,NaN,5340.0,2998.0,1470.0,3776.0,7046.0,1773.0,6371.0,1236.0
1107000,NaN,5340.0,2998.0,1470.0,3776.0,7046.0,1773.0,6371.0,1236.0
1108000,NaN,5340.0,3000.0,1470.0,3776.0,7046.0,1773.0,6371.0,1236.0
1109000,NaN,5340.0,3000.0,1470.0,3776.0,7046.0,1774.0,6371.0,1236.0
1110000,NaN,5340.0,3000.0,1470.0,3776.0,7046.0,1774.0,6371.0,1236.0
1111000,NaN,5340.0,3000.0,1470.0,3776.0,7046.0,1774.0,6371.0,1236.0
1112000,NaN,5340.0,3001.0,1470.0,3776.0,7046.0,1774.0,6371.0,1236.0
1113000,NaN,5340.0,3001.0,1470.0,3776.0,7046.0,1774.0,6371.0,1236.0
1114000,NaN,5341.0,3001.0,1470.0,3776.0,7046.0,1774.0,6371.0,1236.0
1115000,NaN,5341.0,3001.0,1470.0,3777.0,7046.0,1774.0,6371.0,1236.0
1116000,NaN,5341.0,3001.0,1470.0,3777.0,7046.0,1774.0,6371.0,1236.0
1117000,NaN,5341.0,3001.0,1470.0,3777.0,7046.0,1774.0,6371.0,1236.0
1118000,NaN,5341.0,3002.0,1470.0,3777.0,7046.0,1774.0,6371.0,1236.0
1119000,NaN,5341.0,3002.0,1470.0,3778.0,7046.0,1774.0,6371.0,1236.0
1120000,NaN,5342.0,3002.0,1470.0,3779.0,7046.0,1774.0,6371.0,1236.0
1121000,NaN,5342.0,3002.0,1470.0,3779.0,7047.0,1774.0,6372.0,1236.0
1122000,NaN,5342.0,3003.0,1470.0,3779.0,7047.0,1774.0,6372.0,1236.0
1123000,NaN,5342.0,3003.0,1470.0,3779.0,7047.0,1774.0,6372.0,1236.0
1124000,NaN,5342.0,3003.0,1470.0,3780.0,7047.0,1774.0,6372.0,1236.0
1125000,NaN,5342.0,3003.0,1470.0,3780.0,7047.0,1775.0,6372.0,1237.0
1126000,NaN,5342.0,3003.0,1470.0,3781.0,7047.0,1775.0,6373.0,1237.0
1127000,NaN,5342.0,3003.0,1470.0,3781.0,7047.0,1776.0,6373.0,1237.0
1128000,NaN,5342.0,3003.0,1470.0,3781.0,7047.0,1776.0,6373.0,1237.0
1129000,NaN,5342.0,3004.0,1470.0,3781.0,7048.0,1776.0,6373.0,1237.0
1130000,NaN,5342.0,3004.0,1470.0,3781.0,7048.0,1777.0,6373.0,1237.0
1131000,NaN,5342.0,3004.0,1470.0,3781.0,7048.0,1777.0,6373.0,1237.0
1132000,NaN,5342.0,3004.0,1470.0,3781.0,7048.0,1777.0,6374.0,1237.0
1133000,NaN,5342.0,3004.0,1470.0,3781.0,7049.0,1777.0,6374.0,1237.0
1134000,NaN,5342.0,3004.0,1470.0,3781.0,7049.0,1777.0,6374.0,1237.0
1135000,NaN,5342.0,3005.0,1470.0,3782.0,7049.0,1777.0,6374.0,1237.0
1136000,NaN,5342.0,3005.0,1470.0,3782.0,7050.0,1777.0,6375.0,1237.0
1137000,NaN,5342.0,3005.0,1470.0,3783.0,7050.0,1777.0,6375.0,1237.0
1138000,NaN,5342.0,3007.0,1470.0,3783.0,7051.0,1777.0,6375.0,1237.0
1139000,NaN,5342.0,3007.0,1470.0,3783.0,7051.0,1777.0,6375.0,1237.0
1140000,NaN,5342.0,3007.0,1470.0,3783.0,7051.0,1777.0,6375.0,1237.0
1141000,NaN,5342.0,3007.0,1470.0,3783.0,7051.0,1778.0,6375.0,1237.0
1142000,NaN,5342.0,3007.0,1470.0,3783.0,7053.0,1778.0,6375.0,1237.0
1143000,NaN,5342.0,3007.0,1470.0,3783.0,7053.0,1778.0,6375.0,1237.0
1144000,NaN,5343.0,3007.0,1470.0,3783.0,7053.0,1778.0,6375.0,1237.0
1145000,NaN,5343.0,3007.0,1470.0,3783.0,7053.0,1778.0,6375.0,1237.0
1146000,NaN,5343.0,3007.0,1470.0,3784.0,7053.0,1778.0,6375.0,1237.0
1147000,NaN,5343.0,3008.0,1470.0,3784.0,7054.0,1778.0,6375.0,1237.0
1148000,NaN,5343.0,3008.0,1470.0,3784.0,7054.0,1778.0,6375.0,1237.0
1149000,NaN,5343.0,3008.0,1470.0,3784.0,7054.0,1778.0,6375.0,1237.0
1150000,NaN,5343.0,3009.0,1470.0,3784.0,7054.0,1778.0,6375.0,1237.0
1151000,NaN,5343.0,3010.0,1470.0,3785.0,7054.0,1778.0,6375.0,1237.0
1152000,NaN,5343.0,3010.0,1470.0,3785.0,7054.0,1778.0,6375.0,1238.0
1153000,NaN,5344.0,3011.0,1470.0,3785.0,7054.0,1778.0,6375.0,1238.0
1154000,NaN,5344.0,3011.0,1470.0,3785.0,7054.0,1779.0,6375.0,1238.0
1155000,NaN,5344.0,3011.0,1470.0,3786.0,7054.0,1779.0,6375.0,1238.0
1156000,NaN,5344.0,3012.0,1470.0,3786.0,7054.0,1780.0,6375.0,1238.0
1157000,NaN,5344.0,3012.0,1470.0,3786.0,7054.0,1780.0,6375.0,1238.0
1158000,NaN,5344.0,3012.0,1470.0,3786.0,7055.0,1780.0,6375.0,1239.0
1159000,NaN,5344.0,3012.0,1470.0,3786.0,7055.0,1780.0,6375.0,1239.0
1160000,NaN,5344.0,3013.0,1470.0,3786.0,7055.0,1780.0,6375.0,1239.0
1161000,NaN,5345.0,3013.0,1470.0,3787.0,7056.0,1780.0,6375.0,1239.0
1162000,NaN,5346.0,3013.0,1470.0,3787.0,7056.0,1780.0,6375.0,1239.0
1163000,NaN,5346.0,3013.0,1470.0,3787.0,7056.0,1780.0,6375.0,1239.0
1164000,NaN,5346.0,3013.0,1470.0,3787.0,7056.0,1780.0,6375.0,1239.0
1165000,NaN,5346.0,3013.0,1470.0,3787.0,7056.0,1780.0,6375.0,1239.0
1166000,NaN,5346.0,3013.0,1470.0,3787.0,7056.0,1780.0,6375.0,1239.0
1167000,NaN,5347.0,3013.0,1470.0,3788.0,7056.0,1780.0,6375.0,1239.0
1168000,NaN,5347.0,3013.0,1470.0,3788.0,7056.0,1780.0,6375.0,1239.0
1169000,NaN,5347.0,3013.0,1470.0,3788.0,7057.0,1780.0,6376.0,1239.0
1170000,NaN,5347.0,3013.0,1470.0,3789.0,7058.0,1780.0,6376.0,1239.0
1171000,NaN,5347.0,3013.0,1470.0,3789.0,7059.0,1781.0,6376.0,1239.0
1172000,NaN,5347.0,3014.0,1470.0,3789.0,7059.0,1781.0,6376.0,1239.0
1173000,NaN,5347.0,3014.0,1470.0,3789.0,7059.0,1782.0,6376.0,1241.0
1174000,NaN,5347.0,3015.0,1470.0,3789.0,7059.0,1782.0,6376.0,1242.0
1175000,NaN,5347.0,3015.0,1470.0,3789.0,7060.0,1782.0,6376.0,1242.0
1176000,NaN,5347.0,3015.0,1470.0,3789.0,7060.0,1782.0,6376.0,1242.0
1177000,NaN,5347.0,3016.0,1470.0,3789.0,7060.0,1782.0,6376.0,1242.0
1178000,NaN,5347.0,3016.0,1470.0,3789.0,7060.0,1782.0,6376.0,1242.0
1179000,NaN,5347.0,3016.0,1470.0,3789.0,7060.0,1782.0,6376.0,1242.0
1180000,NaN,5347.0,3016.0,1470.0,3789.0,7061.0,1782.0,6376.0,1243.0
1181000,NaN,5347.0,3016.0,1470.0,3789.0,7061.0,1783.0,6376.0,1243.0
1182000,NaN,5347.0,3016.0,1470.0,3790.0,7061.0,1783.0,6376.0,1243.0
1183000,NaN,5347.0,3016.0,1470.0,3790.0,7061.0,1783.0,6376.0,1243.0
1184000,NaN,5347.0,3016.0,1470.0,3791.0,7062.0,1783.0,6376.0,1244.0
1185000,NaN,5347.0,3016.0,1470.0,3791.0,7063.0,1783.0,6376.0,1244.0
1186000,NaN,5347.0,3017.0,1470.0,3791.0,7063.0,1784.0,6376.0,1244.0
1187000,NaN,5348.0,3017.0,1470.0,3792.0,7063.0,1785.0,6376.0,1244.0
1188000,NaN,5348.0,3017.0,1470.0,3792.0,7064.0,1785.0,6376.0,1244.0
1189000,NaN,5348.0,3017.0,1470.0,3792.0,7065.0,1785.0,6376.0,1244.0
1190000,NaN,5348.0,3017.0,1470.0,3792.0,7065.0,1786.0,6376.0,1244.0
1191000,NaN,5348.0,3017.0,1470.0,3794.0,7065.0,1786.0,6376.0,1244.0
1192000,NaN,5348.0,3017.0,1470.0,3794.0,7065.0,1786.0,6376.0,1244.0
1193000,NaN,5348.0,3017.0,1470.0,3796.0,7065.0,1786.0,6376.0,1245.0
1194000,NaN,5348.0,3017.0,1470.0,3796.0,7066.0,1787.0,6376.0,1245.0
1195000,NaN,5348.0,3017.0,1470.0,3797.0,7066.0,1787.0,6376.0,1245.0
1196000,NaN,5349.0,3017.0,1470.0,3797.0,7066.0,1787.0,6376.0,1245.0
1197000,NaN,5349.0,3018.0,1470.0,3797.0,7066.0,1787.0,6376.0,1245.0
1198000,NaN,5349.0,3020.0,1470.0,3797.0,7066.0,1787.0,6376.0,1245.0
1199000,NaN,5349.0,3020.0,1470.0,3797.0,7066.0,1788.0,6376.0,1245.0
1200000,NaN,5349.0,3020.0,1470.0,3797.0,7066.0,1788.0,6376.0,1245.0
1201000,NaN,5349.0,3022.0,1470.0,3797.0,7066.0,1788.0,6376.0,1245.0
1202000,NaN,5349.0,3022.0,1470.0,3797.0,7066.0,1788.0,6376.0,1245.0
1203000,NaN,5349.0,3022.0,1470.0,3797.0,7066.0,1788.0,6376.0,1245.0
1204000,NaN,5349.0,3023.0,1470.0,3797.0,7066.0,1788.0,6376.0,1245.0
1205000,NaN,5349.0,3023.0,1470.0,3797.0,7066.0,1788.0,6376.0,1245.0
1206000,NaN,5349.0,3023.0,1470.0,3797.0,7066.0,1788.0,6376.0,1245.0
1207000,NaN,5349.0,3023.0,1470.0,3798.0,7067.0,1790.0,6377.0,1245.0
1208000,NaN,5349.0,3023.0,1470.0,3798.0,7067.0,1790.0,6377.0,1245.0
1209000,NaN,5349.0,3023.0,1470.0,3798.0,7068.0,1790.0,6377.0,1245.0
1210000,NaN,5350.0,3023.0,1470.0,3798.0,7068.0,1790.0,6377.0,1245.0
1211000,NaN,5350.0,3023.0,1470.0,3798.0,7068.0,1790.0,6377.0,1245.0
1212000,NaN,5350.0,3023.0,1470.0,3798.0,7068.0,1790.0,6377.0,1245.0
1213000,NaN,5350.0,3023.0,1470.0,3798.0,7068.0,1790.0,6377.0,1245.0
1214000,NaN,5350.0,3023.0,1470.0,3799.0,7068.0,1790.0,6377.0,1245.0
1215000,NaN,5352.0,3023.0,1470.0,3799.0,7069.0,1790.0,6377.0,1245.0
1216000,NaN,5352.0,3023.0,1470.0,3799.0,7069.0,1790.0,6377.0,1245.0
1217000,NaN,5352.0,3023.0,1470.0,3800.0,7069.0,1790.0,6377.0,1245.0
1218000,NaN,5352.0,3023.0,1470.0,3800.0,7069.0,1790.0,6378.0,1245.0
1219000,NaN,5352.0,3023.0,1470.0,3800.0,7069.0,1790.0,6379.0,1245.0
1220000,NaN,5352.0,3023.0,1470.0,3800.0,7069.0,1790.0,6379.0,1245.0
1221000,NaN,5352.0,3023.0,1470.0,3800.0,7069.0,1790.0,6379.0,1245.0
1222000,NaN,5352.0,3023.0,1470.0,3800.0,7069.0,1790.0,6380.0,1246.0
1223000,NaN,5352.0,3023.0,1470.0,3800.0,7069.0,1790.0,6381.0,1246.0
1224000,NaN,5352.0,3023.0,1470.0,3800.0,7069.0,1790.0,6381.0,1246.0
1225000,NaN,5352.0,3023.0,1470.0,3800.0,7069.0,1790.0,6381.0,1246.0
1226000,NaN,5352.0,3023.0,1470.0,3800.0,7069.0,1790.0,6381.0,1246.0
1227000,NaN,5353.0,3023.0,1470.0,3801.0,7069.0,1790.0,6381.0,1246.0
1228000,NaN,5353.0,3023.0,1470.0,3801.0,7070.0,1790.0,6381.0,1246.0
1229000,NaN,5353.0,3023.0,1470.0,3801.0,7070.0,1790.0,6381.0,1246.0
1230000,NaN,5353.0,3023.0,1470.0,3801.0,7070.0,1790.0,6381.0,1246.0
1231000,NaN,5353.0,3023.0,1470.0,3801.0,7070.0,1790.0,6381.0,1247.0
1232000,NaN,5353.0,3023.0,1470.0,3802.0,7070.0,1790.0,6381.0,1247.0
1233000,NaN,5353.0,3023.0,1470.0,3802.0,7070.0,1790.0,6381.0,1247.0
1234000,NaN,5353.0,3023.0,1470.0,3802.0,7070.0,1790.0,6381.0,1247.0
1235000,NaN,5353.0,3023.0,1470.0,3802.0,7070.0,1790.0,6381.0,1247.0
1236000,NaN,5354.0,3023.0,1470.0,3802.0,7070.0,1790.0,6381.0,1247.0
1237000,NaN,5354.0,3023.0,1470.0,3802.0,7070.0,1790.0,6382.0,1247.0
1238000,NaN,5354.0,3023.0,1470.0,3802.0,7070.0,1790.0,6382.0,1247.0
1239000,NaN,5354.0,3023.0,1470.0,3802.0,7070.0,1790.0,6382.0,1247.0
1240000,NaN,5354.0,3023.0,1470.0,3802.0,7070.0,1790.0,6383.0,1247.0
1241000,NaN,5354.0,3023.0,1470.0,3802.0,7070.0,1790.0,6383.0,1247.0
1242000,NaN,5354.0,3023.0,1470.0,3802.0,7070.0,1790.0,6383.0,1247.0
1243000,NaN,5354.0,3023.0,1470.0,3802.0,7070.0,1790.0,6383.0,1247.0
1244000,NaN,5356.0,3023.0,1470.0,3802.0,7070.0,1790.0,6383.0,1247.0
1245000,NaN,5357.0,3023.0,1470.0,3802.0,7070.0,1790.0,6383.0,1247.0
1246000,NaN,5357.0,3023.0,1470.0,3803.0,7070.0,1790.0,6383.0,1247.0
1247000,NaN,5357.0,3023.0,1470.0,3803.0,7070.0,1790.0,6383.0,1247.0
1248000,NaN,5357.0,3023.0,1470.0,3803.0,7070.0,1790.0,6383.0,1247.0
1249000,NaN,5357.0,3023.0,1470.0,3803.0,7070.0,1790.0,6383.0,1247.0
1250000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6383.0,1247.0
1251000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6383.0,1247.0
1252000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6383.0,1247.0
1253000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1247.0
1254000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1247.0
1255000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1248.0
1256000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1248.0
1257000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1249.0
1258000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1250.0
1259000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1250.0
1260000,NaN,5358.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1250.0
1261000,NaN,5359.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1250.0
1262000,NaN,5359.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1250.0
1263000,NaN,5359.0,3023.0,1470.0,3803.0,7070.0,1790.0,6384.0,1251.0
1264000,NaN,5359.0,3023.0,1470.0,3804.0,7070.0,1790.0,6384.0,1251.0
1265000,NaN,5359.0,3023.0,1470.0,3804.0,7070.0,1790.0,6384.0,1251.0
1266000,NaN,5359.0,3023.0,1470.0,3804.0,7070.0,1790.0,6384.0,1251.0
1267000,NaN,5359.0,3023.0,1470.0,3804.0,7070.0,1790.0,6384.0,1251.0
1268000,NaN,5359.0,3023.0,1470.0,3805.0,7070.0,1790.0,6384.0,1251.0
1269000,NaN,5360.0,3023.0,1470.0,3805.0,7070.0,1790.0,6386.0,1251.0
1270000,NaN,5360.0,3023.0,1470.0,3805.0,7070.0,1790.0,6386.0,1251.0
1271000,NaN,5360.0,3023.0,1470.0,3805.0,7070.0,1790.0,6386.0,1251.0
1272000,NaN,5360.0,3023.0,1470.0,3805.0,7070.0,1790.0,6386.0,1251.0
1273000,NaN,5360.0,3023.0,1470.0,3805.0,7070.0,1790.0,6387.0,1251.0
1274000,NaN,5360.0,3023.0,1470.0,3805.0,7070.0,1790.0,6387.0,1251.0
1275000,NaN,5360.0,3023.0,1470.0,3805.0,7070.0,1790.0,6387.0,1251.0
1276000,NaN,5360.0,3023.0,1470.0,3805.0,7070.0,1790.0,6387.0,1251.0
1277000,NaN,5360.0,3023.0,1470.0,3806.0,7070.0,1790.0,6387.0,1251.0
1278000,NaN,5361.0,3023.0,1470.0,3807.0,7070.0,1790.0,6387.0,1251.0
1279000,NaN,5361.0,3023.0,1470.0,3807.0,7070.0,1790.0,6387.0,1251.0
1280000,NaN,5361.0,3023.0,1470.0,3807.0,7070.0,1790.0,6387.0,1251.0
1281000,NaN,5362.0,3023.0,1470.0,3807.0,7070.0,1790.0,6387.0,1251.0
1282000,NaN,5364.0,3023.0,1470.0,3807.0,7070.0,1790.0,6387.0,1251.0
1283000,NaN,5364.0,3023.0,1470.0,3809.0,7070.0,1790.0,6387.0,1251.0
1284000,NaN,5364.0,3023.0,1470.0,3811.0,7070.0,1790.0,6387.0,1251.0
1285000,NaN,5364.0,3023.0,1470.0,3811.0,7070.0,1790.0,6387.0,1251.0
1286000,NaN,5364.0,3023.0,1470.0,3811.0,7070.0,1790.0,6387.0,1251.0
1287000,NaN,5364.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1288000,NaN,5364.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1289000,NaN,5364.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1290000,NaN,5365.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1291000,NaN,5365.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1292000,NaN,5365.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1293000,NaN,5365.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1294000,NaN,5365.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1295000,NaN,5365.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1296000,NaN,5366.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1297000,NaN,5366.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1298000,NaN,5366.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1252.0
1299000,NaN,5366.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1253.0
1300000,NaN,5366.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1253.0
1301000,NaN,5366.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1253.0
1302000,NaN,5367.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1253.0
1303000,NaN,5368.0,3023.0,1470.0,3812.0,7070.0,1790.0,6387.0,1253.0
1304000,NaN,5368.0,3023.0,1470.0,3813.0,7070.0,1790.0,6387.0,1253.0
1305000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6387.0,1253.0
1306000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6387.0,1253.0
1307000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6387.0,1253.0
1308000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6387.0,1253.0
1309000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6387.0,1253.0
1310000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6387.0,1253.0
1311000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6387.0,1254.0
1312000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6387.0,1254.0
1313000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6388.0,1254.0
1314000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6388.0,1254.0
1315000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6388.0,1254.0
1316000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6388.0,1254.0
1317000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6388.0,1254.0
1318000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6388.0,1255.0
1319000,NaN,5368.0,3023.0,1470.0,3814.0,7070.0,1790.0,6388.0,1255.0
1320000,NaN,5368.0,3023.0,1470.0,3815.0,7070.0,1790.0,6388.0,1255.0

